RepoZero: Can LLMs Generate a Code Repository from Scratch?

Large Language Models (LLMs) have recently shown remarkable progress in code generation, yet their ability to construct complete software repositories from scratch remains poorly understood. A fundamental bottleneck is the lack of verifiable and scalable evaluation: existing benchmarks either focus on patch-based editing or rely on human or LLM-based judgments, which introduce bias and limit reproducibility. In this work, we present RepoZero, the first benchmark that enables fully automated, execution-based verification of repository-level generation from scratch. Our key idea is to reformulate generation as repository reproduction: given only API specifications, an agent must re-implement an entire repository such that its behavior matches the original implementation. This design allows for strict black-box validation via output equivalence, while naturally supporting large-scale construction by reusing existing open-source repositories. To further mitigate data leakage and shortcut solutions, we introduce cross-language constraints and a sandboxed evaluation protocol. Building on this benchmark, we propose an Agentic Code-Test Evolution (ACE) framework that performs iterative test generation and error-driven refinement, enabling effective test-time scaling for repository-level synthesis. Extensive experiments across multiple state-of-the-art LLMs and agent frameworks reveal that even the strongest LLM agents achieve only limited pass rates (30\% - 55\%), exposing a substantial gap between current capabilities and real-world software development requirements. Our results establish RepoZero as a challenging, scalable, and reliable testbed for end-to-end code generation, and highlight self-verification via test generation as a critical direction for advancing LLM-based coding agents.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclanthology.org/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> qwen2.5-14b-gpus-ensemble4.jsonl <==
{"instance_id": "astropy__astropy-12907", "found_files": ["astropy/modeling/separable.py"], "found_related_locs": {"astropy/modeling/separable.py": ["function: _separable", "function: separability_matrix"]}}
{"instance_id": "astropy__astropy-13033", "found_files": ["astropy/timeseries/core.py", "astropy/timeseries/time_series.py"], "found_related_locs": {"astropy/timeseries/core.py": ["function: remove_column"], "astropy/timeseries/time_series.py": ["function: remove_column"]}}
{"instance_id": "astropy__astropy-13236", "found_files": ["astropy/table/table.py", "astropy/table/tests/test_mixin.py"], "found_related_locs": {"astropy/table/table.py": ["function: __init__", "function: _convert_data_to_col", "function: _init_from_ndarray"], "astropy/table/tests/test_mixin.py": ["function: test_ndarray_mixin"]}}
{"instance_id": "astropy__astropy-13398", "found_files": ["astropy/coordinates/tests/test_intermediate_transformations.py", "astropy/coordinates/transformation.py", "astropy/coordinates/transformations.py"], "found_related_locs": {"astropy/coordinates/tests/test_intermediate_transformations.py": ["function: test_itrs_topo_to_altaz_with_refraction"], "astropy/coordinates/transformation.py": ["function: itrs_to_observed", "function: observed_to_itrs"], "astropy/coordinates/transformations.py": ["function: itrs_to_observed", "function: itrs_to_observed_mat"]}}
{"instance_id": "astropy__astropy-13453", "found_files": ["astropy/io/ascii/html.py"], "found_related_locs": {"astropy/io/ascii/html.py": ["function: write"]}}
{"instance_id": "astropy__astropy-13579", "found_files": ["astropy/wcs/wcsapi/wrappers/sliced_wcs.py"], "found_related_locs": {"astropy/wcs/wcsapi/wrappers/sliced_wcs.py": ["function: world_to_pixel_values"]}}
{"instance_id": "astropy__astropy-14096", "found_files": ["astropy/coordinates/sky_coordinate.py"], "found_related_locs": {"astropy/coordinates/sky_coordinate.py": ["function: __getattr__"]}}
{"instance_id": "astropy__astropy-14182", "found_files": ["astropy/io/ascii/core.py", "astropy/io/ascii/ui.py"], "found_related_locs": {"astropy/io/ascii/core.py": ["function: RST", "function: _get_writer"], "astropy/io/ascii/ui.py": ["function: write"]}}
{"instance_id": "astropy__astropy-14309", "found_files": ["astropy/io/fits/connect.py", "astropy/io/registry/base.py"], "found_related_locs": {"astropy/io/fits/connect.py": ["function: is_fits"], "astropy/io/registry/base.py": ["function: identify_format"]}}
{"instance_id": "astropy__astropy-14365", "found_files": ["astropy/io/ascii/qdp.py"], "found_related_locs": {"astropy/io/ascii/qdp.py": ["function: _get_tables_from_qdp_file", "function: _interpret_err_lines"]}}
{"instance_id": "astropy__astropy-14369", "found_files": ["astropy/units/format/generic.py"], "found_related_locs": {"astropy/units/format/generic.py": ["function: _do_parse", "function: _parse_unit", "function: parse"]}}
{"instance_id": "astropy__astropy-14508", "found_files": ["astropy/io/fits/card.py"], "found_related_locs": {"astropy/io/fits/card.py": ["function: _format_float"]}}
{"instance_id": "astropy__astropy-14539", "found_files": ["astropy/io/fits/diff.py"], "found_related_locs": {"astropy/io/fits/diff.py": ["function: ColumnDiff", "function: FITSDiff", "function: HDUDiff", "function: TableDataDiff", "function: __init__", "function: _diff"]}}
{"instance_id": "astropy__astropy-14598", "found_files": ["astropy/io/fits/card.py"], "found_related_locs": {"astropy/io/fits/card.py": ["function: Card", "function: Card.fromstring", "function: __init__", "function: _parse_value"]}}
{"instance_id": "astropy__astropy-14995", "found_files": ["astropy/nddata/mixins/ndarithmetic.py"], "found_related_locs": {"astropy/nddata/mixins/ndarithmetic.py": ["function: _arithmetic", "function: _arithmetic_mask"]}}
{"instance_id": "astropy__astropy-7166", "found_files": ["astropy/utils/misc.py"], "found_related_locs": {"astropy/utils/misc.py": ["function: InheritDocstrings", "function: __init__", "function: is_public_member"]}}
{"instance_id": "astropy__astropy-7336", "found_files": ["astropy/units/decorators.py"], "found_related_locs": {"astropy/units/decorators.py": ["function: QuantityInput.__call__", "function: QuantityInput.as_decorator", "function: as_decorator"]}}
{"instance_id": "astropy__astropy-7606", "found_files": ["astropy/units/core.py", "astropy/units/tests/test_units.py"], "found_related_locs": {"astropy/units/core.py": ["function: __call__", "function: __eq__"], "astropy/units/tests/test_units.py": ["function: test_unknown_unit3"]}}
{"instance_id": "astropy__astropy-7671", "found_files": ["astropy/utils/introspection.py"], "found_related_locs": {"astropy/utils/introspection.py": ["function: minversion"]}}
{"instance_id": "astropy__astropy-8707", "found_files": ["astropy/io/fits/card.py", "astropy/io/fits/header.py"], "found_related_locs": {"astropy/io/fits/card.py": ["function: Card.fromstring", "function: fromstring"], "astropy/io/fits/header.py": ["function: Header.fromstring", "function: fromstring"]}}
{"instance_id": "astropy__astropy-8872", "found_files": ["astropy/units/quantity.py"], "found_related_locs": {"astropy/units/quantity.py": ["function: __new__"]}}
{"instance_id": "django__django-10554", "found_files": ["django/db/models/query.py"], "found_related_locs": {"django/db/models/query.py": ["function: _combinator_query", "function: union"]}}
{"instance_id": "django__django-10880", "found_files": ["django/db/models/aggregates.py", "django/db/models/expressions.py"], "found_related_locs": {"django/db/models/aggregates.py": ["function: Count", "function: as_sql"], "django/db/models/expressions.py": ["function: Case", "function: When"]}}
{"instance_id": "django__django-10914", "found_files": ["django/core/files/storage.py", "tests/settings.py"], "found_related_locs": {"django/core/files/storage.py": ["function: FileSystemStorage", "function: _save", "function: default_storage", "function: file_permissions_mode"], "tests/settings.py": ["function: FILE_UPLOAD_PERMISSIONS"]}}
{"instance_id": "django__django-10973", "found_files": ["django/db/backends/postgresql/client.py"], "found_related_locs": {"django/db/backends/postgresql/client.py": ["function: runshell_db"]}}
{"instance_id": "django__django-11066", "found_files": ["django/contrib/contenttypes/management/__init__.py"], "found_related_locs": {"django/contrib/contenttypes/management/__init__.py": ["function: _rename", "function: run_migrate"]}}
{"instance_id": "django__django-11087", "found_files": ["tests/delete/tests.py", "treeherder/model/management/commands/cycle_data.py", "treeherder/model/models.py"], "found_related_locs": {"tests/delete/tests.py": ["function: test_only_referenced_fields_selected"], "treeherder/model/management/commands/cycle_data.py": ["function: cycle_data"], "treeherder/model/models.py": ["function: cycle_data", "function: delete"]}}
{"instance_id": "django__django-11095", "found_files": ["django/contrib/admin/options.py"], "found_related_locs": {"django/contrib/admin/options.py": ["function: get_inline_instances", "function: get_inlines"]}}
{"instance_id": "django__django-11119", "found_files": ["django/template/base.py", "django/template/context.py", "django/template/engine.py"], "found_related_locs": {"django/template/base.py": ["function: Template.render"], "django/template/context.py": ["function: Context", "function: __init{"], "django/template/engine.py": ["function: Engine.render_to_string", "function: render_to_string"]}}
{"instance_id": "django__django-11133", "found_files": ["django/http/response.py"], "found_related_locs": {"django/http/response.py": ["function: make_bytes"]}}
{"instance_id": "django__django-11138", "found_files": ["django/db/backends/mysql/operations.py"], "found_related_locs": {"django/db/backends/mysql/operations.py": ["function: DatabaseOperations._convert_field_to_tz", "function: DatabaseOperations.datetime_extract_sql", "function: convert_time_zone", "function: convert_tz", "function: get_current_timezone_name"]}}
{"instance_id": "django__django-11149", "found_files": ["admin.py", "django/contrib/admin/options.py", "models.py", "tests/admin_inlines/admin.py"], "found_related_locs": {"admin.py": ["function: ReportPhotoInlineModelAdmin"], "django/contrib/admin/options.py": ["function: InlineModelAdmin.has_add_permission", "function: InlineModelAdmin.has_change_permission", "function: InlineModelAdmin.has_delete_permission", "function: has_add_permission", "function: has_change_permission", "function: has_delete_permission"], "models.py": ["function: Report"], "tests/admin_inlines/admin.py": ["function: ReportPhotoInlineModelAdmin"]}}
{"instance_id": "django__django-11163", "found_files": ["django/forms/models.py"], "found_related_locs": {"django/forms/models.py": ["function: model_to_dict"]}}
{"instance_id": "django__django-11179", "found_files": ["django/contrib/auth/models.py", "django/db/models/base.py", "django/db/models/deletion.py"], "found_related_locs": {"django/contrib/auth/models.py": ["function: delete"], "django/db/models/base.py": ["function: delete"], "django/db/models/deletion.py": ["function: delete"]}}
{"instance_id": "django__django-11206", "found_files": ["django/utils/numberformat.py"], "found_related_locs": {"django/utils/numberformat.py": ["function: format"]}}
{"instance_id": "django__django-11211", "found_files": ["django/contrib/contenttypes/fields.py", "django/db/models/fields/related.py", "django/db/models/query.py"], "found_related_locs": {"django/contrib/contenttypes/fields.py": ["function: GenericForeignKey", "function: get_prefetch_queryset"], "django/db/models/fields/related.py": ["function: GenericForeignKey"], "django/db/models/query.py": ["function: prefetch_related"]}}
{"instance_id": "django__django-11239", "found_files": ["django/core/management/commands/dbshell.py", "django/db/backends/postgresql/client.py"], "found_related_locs": {"django/core/management/commands/dbshell.py": ["function: handle"], "django/db/backends/postgresql/client.py": ["function: runshell_db"]}}
{"instance_id": "django__django-11265", "found_files": ["django/db/models/sql/query.py"], "found_related_locs": {"django/db/models/sql/query.py": ["function: add_filter", "function: add_q", "function: build_filter", "function: solve_lookup_type", "function: split_exclude"]}}
{"instance_id": "django__django-11276", "found_files": ["django/utils/html.py"], "found_related_locs": {"django/utils/html.py": ["function: conditional_escape", "function: escape"]}}
{"instance_id": "django__django-11292", "found_files": ["user_commands/management/commands/__init__.py", "user_commands/management/commands/set_option.py"], "found_related_locs": {"user_commands/management/commands/__init__.py": ["function: handle"], "user_commands/management/commands/set_option.py": ["function: add_arguments", "function: handle"]}}
{"instance_id": "django__django-11299", "found_files": ["django/db/models/constraints.py", "django/db/models/query_utils.py", "django/db/models/sql/query.py"], "found_related_locs": {"django/db/models/constraints.py": ["function: CheckConstraint"], "django/db/models/query_utils.py": ["function: Q"], "django/db/models/sql/query.py": ["function: _add_q", "function: build_filter", "function: build_where"]}}
{"instance_id": "django__django-11333", "found_files": ["django/urls/resolvers.py"], "found_related_locs": {"django/urls/resolvers.py": ["function: get_resolver", "function: reverse"]}}
{"instance_id": "django__django-11400", "found_files": ["django/contrib/admin/filters.py"], "found_related_locs": {"django/contrib/admin/filters.py": ["function: field_choices"]}}
{"instance_id": "django__django-11433", "found_files": ["django/forms/forms.py", "django/forms/models.py", "tests/model_forms/tests.py"], "found_related_locs": {"django/forms/forms.py": ["function: clean", "function: save"], "django/forms/models.py": ["function: save"], "tests/model_forms/tests.py": ["function: clean"]}}
{"instance_id": "django__django-11477", "found_files": ["django/urls/base.py", "django/urls/resolvers.py", "django/urls/translate_url.py"], "found_related_locs": {"django/urls/base.py": ["function: resolve"], "django/urls/resolvers.py": ["function: URLResolver", "function: resolve"], "django/urls/translate_url.py": ["function: translate_url"]}}
{"instance_id": "django__django-11490", "found_files": ["django/db/models/query.py", "django/db/models/sql/query.py"], "found_related_locs": {"django/db/models/query.py": ["function: union", "function: values", "function: values_list"], "django/db/models/sql/query.py": ["function: set_values"]}}
{"instance_id": "django__django-11532", "found_files": ["django/core/mail/message.py"], "found_related_locs": {"django/core/mail/message.py": ["function: EmailMessage", "function: EmailMessage.message", "function: forbid_multi_line_headers", "function: make_msgid", "function: message"]}}
{"instance_id": "django__django-11551", "found_files": ["django/contrib/admin/checks.py", "tests/modeladmin/test_checks.py"], "found_related_locs": {"django/contrib/admin/checks.py": ["function: _check_list_display_item"], "tests/modeladmin/test_checks.py": ["function: PositionField"]}}
{"instance_id": "django__django-11555", "found_files": ["django/db/models/query.py", "django/db/models/sql/query.py"], "found_related_locs": {"django/db/models/query.py": ["function: order_by"], "django/db/models/sql/query.py": ["function: add_ordering", "function: get_order_dir"]}}
{"instance_id": "django__django-11603", "found_files": ["django/db/models/aggregates.py"], "found_related_locs": {"django/db/models/aggregates.py": ["function: Avg", "function: Max", "function: Min", "function: Sum"]}}
{"instance_id": "django__django-11728", "found_files": ["django/contrib/admindocs/utils.py"], "found_related_locs": {"django/contrib/admindocs/utils.py": ["function: replace_named_groups"]}}
{"instance_id": "django__django-11734", "found_files": ["django/db/models/expressions.py", "django/db/models/query.py", "django/db/models/sql/query.py"], "found_related_locs": {"django/db/models/expressions.py": ["function: Exists", "function: __init__", "function: as_sql"], "django/db/models/query.py": ["function: exclude"], "django/db/models/sql/query.py": ["function: _add_q"]}}
{"instance_id": "django__django-11740", "found_files": ["django/db/migrations/autodetector.py", "django/db/migrations/operations/fields.py"], "found_related_locs": {"django/db/migrations/autodetector.py": ["function: _detect_changes", "function: generate_altered_fields"], "django/db/migrations/operations/fields.py": ["function: database_forwards", "function: state_forwards"]}}
{"instance_id": "django__django-11749", "found_files": ["django/core/management/__init__.py", "django/core/management/base.py"], "found_related_locs": {"django/core/management/__init__.py": ["function: call_command"], "django/core/management/base.py": ["function: add_arguments", "function: create_parser"]}}
{"instance_id": "django__django-11790", "found_files": ["django/contrib/auth/forms.py", "django/forms/fields.py"], "found_related_locs": {"django/contrib/auth/forms.py": ["function: AuthenticationForm.__init__", "function: __init__", "function: widget_attrs"], "django/forms/fields.py": ["function: CharField.widget_attrs"]}}
{"instance_id": "django__django-11820", "found_files": ["django/db/models/base.py"], "found_related_locs": {"django/db/models/base.py": ["function: _check_ordering"]}}
{"instance_id": "django__django-11848", "found_files": ["django/utils/http.py"], "found_related_locs": {"django/utils/http.py": ["function: parse_http_date"]}}
{"instance_id": "django__django-11880", "found_files": ["django/forms/fields.py"], "found_related_locs": {"django/forms/fields.py": ["function: __deepcopy__", "function: __init__"]}}
{"instance_id": "django__django-11885", "found_files": ["django/db/models/deletion.py"], "found_related_locs": {"django/db/models/deletion.py": ["function: Collector.can_fast_delete", "function: Collector.collect", "function: can_fast_delete", "function: collect"]}}
{"instance_id": "django__django-11951", "found_files": ["django/db/models/query.py"], "found_related_locs": {"django/db/models/query.py": ["function: bulk_create"]}}
{"instance_id": "django__django-11964", "found_files": ["testing/pkg/models.py"], "found_related_locs": {"testing/pkg/models.py": ["function: MyChoice.choices", "function: MyObject", "function: __getattribute__my_str_value"]}}
{"instance_id": "django__django-11999", "found_files": ["models.py", "myapp/models.py", "tests/model_fields/tests.py"], "found_related_locs": {"models.py": ["function: get_FIELD_display"], "myapp/models.py": ["function: get_foo_bar_display"], "tests/model_fields/tests.py": ["function: get_foo_bar_display"]}}
{"instance_id": "django__django-12039", "found_files": ["django/db/backends/ddl_references.py", "django/db/models/indexes.py"], "found_related_locs": {"django/db/backends/ddl_references.py": ["function: Columns.__str__"], "django/db/models/indexes.py": ["function: Index.create_sql", "function: create_sql"]}}
{"instance_id": "django__django-12050", "found_files": ["django/db/models/sql/query.py"], "found_related_locs": {"django/db/models/sql/query.py": ["function: _add_q", "function: build_filter", "function: resolve_lookup_value"]}}
{"instance_id": "django__django-12125", "found_files": ["django/db/migrations/writer.py", "django/db/models/fields/__init__.py"], "found_related_locs": {"django/db/migrations/writer.py": ["function: MigrationWriter", "function: OperationWriter", "function: serialize"], "django/db/models/fields/__init__.py": ["function: Field.deconstruct"]}}
{"instance_id": "django__django-12143", "found_files": ["django/contrib/admin/options.py"], "found_related_locs": {"django/contrib/admin/options.py": ["function: _get_edited_object_pks", "function: _get_list_editable_queryset", "function: pk_pattern"]}}
{"instance_id": "django__django-12155", "found_files": ["django/contrib/admindocs/utils.py"], "found_related_locs": {"django/contrib/admindocs/utils.py": ["function: parse_rst", "function: trim_docstring"]}}
{"instance_id": "django__django-12193", "found_files": ["django/forms/widgets.py"], "found_related_locs": {"django/forms/widgets.py": ["function: check_test", "function: get_context"]}}
{"instance_id": "django__django-12262", "found_files": ["django/template/defaulttags.py", "django/template/library.py"], "found_related_locs": {"django/template/defaulttags.py": ["function: simple_tag"], "django/template/library.py": ["function: inclusion_tag", "function: simple_tag"]}}
{"instance_id": "django__django-12273", "found_files": ["app/models.py", "model_inheritance_regress/models.py", "tests/model_inheritance_regress/models.py"], "found_related_locs": {"app/models.py": ["function: Derived", "function: reset"], "model_inheritance_regress/models.py": ["function: reset"], "tests/model_inheritance_regress/models.py": ["function: Derived", "function: Item", "function: reset"]}}
{"instance_id": "django__django-12276", "found_files": ["django/forms/widgets.py"], "found_related_locs": {"django/forms/widgets.py": ["function: use_required_attribute"]}}
{"instance_id": "django__django-12304", "found_files": ["django/template/context.py", "tests/model_enums/tests.py"], "found_related_locs": {"django/template/context.py": ["function: update"], "tests/model_enums/tests.py": ["function: Suit", "function: YearInSchool", "function: test_templates"]}}
{"instance_id": "django__django-12308", "found_files": ["django/contrib/admin/utils.py"], "found_related_locs": {"django/contrib/admin/utils.py": ["function: display_for_field", "function: display_for_value"]}}
{"instance_id": "django__django-12325", "found_files": ["app/models.py", "appname/models.py", "models.py", "tests/invalid_models_tests/test_relative_fields.py"], "found_related_locs": {"app/models.py": ["function: Picking"], "appname/models.py": ["function: Picking"], "models.py": ["function: Picking"], "tests/invalid_models_tests/test_relative_fields.py": ["function: test_clash_parent_link"]}}
{"instance_id": "django__django-12406", "found_files": ["django/db/models/fields/__init__.py", "django/forms/models.py", "django/forms/widgets.py", "tests/model_forms/tests.py"], "found_related_locs": {"django/db/models/fields/__init__.py": ["function: ForeignKey"], "django/forms/models.py": ["function: ModelForm"], "django/forms/widgets.py": ["function: RadioSelect"], "tests/model_forms/tests.py": ["function: __init__"]}}
{"instance_id": "django__django-12419", "found_files": ["django/middleware/common.py", "django/middleware/security.py", "tests/project_template/test_settings.py"], "found_related_locs": {"django/middleware/common.py": ["function: process_response"], "django/middleware/security.py": ["function: SecurityMiddleware.process_response", "function: process_response"], "tests/project_template/test_settings.py": ["function: test_middleware_headers"]}}
{"instance_id": "django__django-12663", "found_files": ["django/db/models/expressions.py", "django/db/models/fields/__init__.py", "django/db/models/lookups.py", "django/db/models/query.py", "django/utils/functional.py"], "found_related_locs": {"django/db/models/expressions.py": ["function: Subquery"], "django/db/models/fields/__init__.py": ["function: get_prep_value"], "django/db/models/lookups.py": ["function: get_prep_lookup"], "django/db/models/query.py": ["function: filter"], "django/utils/functional.py": ["function: SimpleLazyObject"]}}
{"instance_id": "django__django-12708", "found_files": ["django/db/backends/base/schema.py", "django/db/migrations/operations/models.py", "tests/migrations/test_operations.py"], "found_related_locs": {"django/db/backends/base/schema.py": ["function: _delete_composed_index"], "django/db/migrations/operations/models.py": ["function: AlterIndexTogether", "function: __init__", "function: database_forwards"], "tests/migrations/test_operations.py": ["function: database_forwards"]}}
{"instance_id": "django__django-12713", "found_files": ["django/contrib/admin/options.py"], "found_related_locs": {"django/contrib/admin/options.py": ["function: formfield_for_dbfield", "function: formfield_for_manytomany"]}}
{"instance_id": "django__django-12741", "found_files": ["django/db/backends/base/operations.py"], "found_related_locs": {"django/db/backends/base/operations.py": ["function: execute\\_sql\\_flush", "function: execute_sql_flush"]}}
{"instance_id": "django__django-12754", "found_files": ["django/db/migrations/autodetector.py"], "found_related_locs": {"django/db/migrations/autodetector.py": ["function: _detect_changes", "function: generate_added_fields", "function: generate_removed_fields"]}}
{"instance_id": "django__django-12774", "found_files": ["django/db/models/query.py"], "found_related_locs": {"django/db/models/query.py": ["function: in_bulk"]}}
{"instance_id": "django__django-12858", "found_files": ["app/models.py", "django/db/models/base.py"], "found_related_locs": {"app/models.py": ["function: Stock"], "django/db/models/base.py": ["function: _check_ordering"]}}
{"instance_id": "django__django-12965", "found_files": ["django/db/models/deletion.py", "django/db/models/query.py"], "found_related_locs": {"django/db/models/deletion.py": ["function: Collector", "function: delete"], "django/db/models/query.py": ["function: delete", "function: query"]}}
{"instance_id": "django__django-13012", "found_files": ["django/db/models/expressions.py", "django/db/models/query.py"], "found_related_locs": {"django/db/models/expressions.py": ["function: ExpressionWrapper", "function: get_group_by_cols"], "django/db/models/query.py": ["function: annotate"]}}
{"instance_id": "django__django-13023", "found_files": ["django/db/models/fields/__init__.py"], "found_related_locs": {"django/db/models/fields/__init__.py": ["function: clean", "function: to_python"]}}
{"instance_id": "django__django-13028", "found_files": ["adminpricing/models.py", "backoffice/adminpricing/models.py", "backoffice/adminpricing/tests/test_pw.py", "django/db/models/sql/query.py"], "found_related_locs": {"adminpricing/models.py": ["function: metadata_type"], "backoffice/adminpricing/models.py": ["function: ProductMetaData"], "backoffice/adminpricing/tests/test_pw.py": ["function: test_checkpolicywarning_by_fields"], "django/db/models/sql/query.py": ["function: add_q", "function: check_filterable"]}}
{"instance_id": "django__django-13033", "found_files": ["orion/models.py", "tests/ordering/models.py", "tests/ordering/tests.py"], "found_related_locs": {"orion/models.py": ["function: OneModel", "function: TwoModel"], "tests/ordering/models.py": ["function: Article", "function: Author"], "tests/ordering/tests.py": ["function: test_order_by_self_referential_fk"]}}
{"instance_id": "django__django-13109", "found_files": ["django/db/models/fields/related.py"], "found_related_locs": {"django/db/models/fields/related.py": ["function: validate"]}}
{"instance_id": "django__django-13112", "found_files": ["DJ_RegLogin/models.py", "settings.py"], "found_related_locs": {"DJ_RegLogin/models.py": ["function: Content"], "settings.py": ["function: INSTALLED_APPS"]}}
{"instance_id": "django__django-13121", "found_files": ["django/db/backends/base/operations.py", "django/db/models/query.py"], "found_related_locs": {"django/db/backends/base/operations.py": ["function: convert_durationfield_value"], "django/db/models/query.py": ["function: annotate"]}}
{"instance_id": "django__django-13128", "found_files": ["django/db/models/expressions.py", "django/db/models/query.py", "tests/expressions/tests.py"], "found_related_locs": {"django/db/models/expressions.py": ["function: ExpressionWrapper", "function: resolve_expression"], "django/db/models/query.py": ["function: annotate"], "tests/expressions/tests.py": ["function: annotate", "function: test_date_case_subtraction"]}}
{"instance_id": "django__django-13158", "found_files": ["django/db/models/query.py"], "found_related_locs": {"django/db/models/query.py": ["function: none", "function: union"]}}
{"instance_id": "django__django-13195", "found_files": ["django/http/response.py"], "found_related_locs": {"django/http/response.py": ["function: delete_cookie", "function: set_cookie"]}}
{"instance_id": "django__django-13212", "found_files": ["django/core/validators.py"], "found_related_locs": {"django/core/validators.py": ["function: EmailValidator.__call__", "function: MaxLengthValidator", "function: MinLengthValidator", "function: RegexValidator", "function: __call__", "function: validate_comma_separated_integer_list", "function: validate_email", "function: validate_integer", "function: validate_ipv46_address", "function: validate_ipv4_address", "function: validate_ipv6_address", "function: validate_slug", "function: validate_unicode_slug"]}}
{"instance_id": "django__django-13297", "found_files": ["django/views/generic/base.py", "path/to/example_code.py", "path/to/your/app/views.py", "tests/generic_views/test_base.py"], "found_related_locs": {"django/views/generic/base.py": ["function: get_context_data"], "path/to/example_code.py": ["function: get_context_data"], "path/to/your/app/views.py": ["function: get_context_data"], "tests/generic_views/test_base.py": ["function: get_context_data"]}}
{"instance_id": "django__django-13315", "found_files": ["django/db/models/fields/__init__.py", "django/forms/models.py"], "found_related_locs": {"django/db/models/fields/__init__.py": ["function: formfield"], "django/forms/models.py": ["function: _get_queryset", "function: get_limit_choices_to"]}}
{"instance_id": "django__django-13343", "found_files": ["django/db/models/fields/files.py"], "found_related_locs": {"django/db/models/fields/files.py": ["function: deconstruct"]}}
{"instance_id": "django__django-13344", "found_files": ["django/utils/deprecation.py", "django_uvicorn_test/middleware.py", "middleware.py", "tests/deprecation/test_middleware_mixin.py"], "found_related_locs": {"django/utils/deprecation.py": ["function: process_response"], "django_uvicorn_test/middleware.py": ["function: DummyMiddleware", "function: process_response"], "middleware.py": ["function: process_response"], "tests/deprecation/test_middleware_mixin.py": ["function: test_coroutine"]}}
{"instance_id": "django__django-13346", "found_files": ["django/db/models/fields/json.py", "model_fields/jsonfield.py", "tests/model_fields/models.py"], "found_related_locs": {"django/db/models/fields/json.py": ["function: as_mysql", "function: as_oracle", "function: as_postgresql", "function: as_sqlite", "function: get_lookup"], "model_fields/jsonfield.py": ["function: JSONField"], "tests/model_fields/models.py": ["function: NullableJSONModel"]}}
{"instance_id": "django__django-13406", "found_files": ["django/db/models/query.py"], "found_related_locs": {"django/db/models/query.py": ["function: ValuesIterable", "function: __getstate__", "function: __setstate__", "function: _values", "function: annotate", "function: query", "function: values"]}}
{"instance_id": "django__django-13410", "found_files": ["django/core/files/locks.py"], "found_related_locs": {"django/core/files/locks.py": ["function: lock", "function: unlock"]}}
{"instance_id": "django__django-13417", "found_files": ["django/db/models/query.py"], "found_related_locs": {"django/db/models/query.py": ["function: _annotate", "function: annotate", "function: get_ordered", "function: ordered"]}}
{"instance_id": "django__django-13449", "found_files": ["django/db/models/expressions.py", "django/db/models/functions/window.py"], "found_related_locs": {"django/db/models/expressions.py": ["function: Window", "function: as_sql"], "django/db/models/functions/window.py": ["function: Lag", "function: LagLeadFunction"]}}
{"instance_id": "django__django-13512", "found_files": ["django/forms/fields.py"], "found_related_locs": {"django/forms/fields.py": ["function: prepare_value"]}}
{"instance_id": "django__django-13513", "found_files": ["django/views/debug.py"], "found_related_locs": {"django/views/debug.py": ["function: explicit_or_implicit_cause", "function: get_traceback_frames"]}}
{"instance_id": "django__django-13516", "found_files": ["django/core/management/\\_\\_init\\_\\_.py", "django/core/management/base.py", "django/core/management/commands/migrate.py"], "found_related_locs": {"django/core/management/\\_\\_init\\_\\_.py": ["function: execute"], "django/core/management/base.py": ["function: run_from_argv"], "django/core/management/commands/migrate.py": ["function: handle"]}}
{"instance_id": "django__django-13551", "found_files": ["django/contrib/auth/tokens.py"], "found_related_locs": {"django/contrib/auth/tokens.py": ["function: _make_hash_value"]}}
{"instance_id": "django__django-13568", "found_files": ["django/contrib/auth/checks.py"], "found_related_locs": {"django/contrib/auth/checks.py": ["function: check_user_model", "function: check_username_field_unique"]}}
{"instance_id": "django__django-13590", "found_files": ["django/db/models/expressions.py", "django/db/models/sql/query.py"], "found_related_locs": {"django/db/models/expressions.py": ["function: resolve_expression"], "django/db/models/sql/query.py": ["function: resolve_lookup_value"]}}
{"instance_id": "django__django-13658", "found_files": ["django/core/management/__init__.py"], "found_related_locs": {"django/core/management/__init__.py": ["function: ManagementUtility.execute", "function: __init__", "function: execute"]}}
{"instance_id": "django__django-13670", "found_files": ["django/utils/dateformat.py"], "found_related_locs": {"django/utils/dateformat.py": ["function: DateFormat.format", "function: format", "function: y"]}}
{"instance_id": "django__django-13741", "found_files": ["django/contrib/auth/forms.py"], "found_related_locs": {"django/contrib/auth/forms.py": ["function: ReadOnlyPasswordHashField", "function: __init__"]}}
{"instance_id": "django__django-13786", "found_files": ["django/db/migrations/operations/models.py"], "found_related_locs": {"django/db/migrations/operations/models.py": ["function: CreateModel", "function: CreateModel.reduce", "function: reduce"]}}
{"instance_id": "django__django-13794", "found_files": ["django/template/defaultfilters.py", "django/utils/functional.py"], "found_related_locs": {"django/template/defaultfilters.py": ["function: add"], "django/utils/functional.py": ["function: __mod__", "function: __proxy__"]}}
{"instance_id": "django__django-13807", "found_files": ["django/db/backends/sqlite3/base.py", "python3.7/site-packages/django/db/backends/sqlite3/base.py"], "found_related_locs": {"django/db/backends/sqlite3/base.py": ["function: check_constraints"], "python3.7/site-packages/django/db/backends/sqlite3/base.py": ["function: check_constraints"]}}
{"instance_id": "django__django-13809", "found_files": ["django/core/management/__init__.py", "django/core/management/commands/runserver.py"], "found_related_locs": {"django/core/management/__init__.py": ["function: call_command", "function: execute"], "django/core/management/commands/runserver.py": ["function: Command.handle", "function: handle"]}}
{"instance_id": "django__django-13820", "found_files": ["django/db/migrations/loader.py"], "found_related_locs": {"django/db/migrations/loader.py": ["function: load_disk", "function: migrations_module"]}}
{"instance_id": "django__django-13821", "found_files": ["django/db/backends/sqlite3/base.py"], "found_related_locs": {"django/db/backends/sqlite3/base.py": ["function: check_sqlite_version"]}}
{"instance_id": "django__django-13837", "found_files": ["django/utils/autoreload.py"], "found_related_locs": {"django/utils/autoreload.py": ["function: get_child_arguments"]}}
{"instance_id": "django__django-13925", "found_files": ["accounts/models.py", "blocks/models.py", "contact_by_form/models.py", "core_messages/models.py", "friendship/models.py", "likes/models.py", "speedy/core/accounts/apps.py", "speedy/core/blocks/apps.py", "speedy/core/contact_by_form/apps.py", "speedy/core/friendship/apps.py", "speedy/core/likes/apps.py", "speedy/core/messages/apps.py", "speedy/core/uploads/apps.py", "uploads/models.py"], "found_related_locs": {"accounts/models.py": ["function: ReservedUsername", "function: User"], "blocks/models.py": ["function: Block"], "contact_by_form/models.py": ["function: Feedback"], "core_messages/models.py": ["function: ReadMark"], "friendship/models.py": ["function: Block", "function: Follow", "function: Friend", "function: FriendshipRequest"], "likes/models.py": ["function: UserLike"], "speedy/core/accounts/apps.py": ["function: default_auto_field"], "speedy/core/blocks/apps.py": ["function: default_auto_field"], "speedy/core/contact_by_form/apps.py": ["function: default_auto_field"], "speedy/core/friendship/apps.py": ["function: default_auto_field"], "speedy/core/likes/apps.py": ["function: default_auto_field"], "speedy/core/messages/apps.py": ["function: default_auto_field"], "speedy/core/uploads/apps.py": ["function: default_auto_field"], "uploads/models.py": ["function: Image"]}}
{"instance_id": "django__django-13933", "found_files": ["django/forms/models.py"], "found_related_locs": {"django/forms/models.py": ["function: to_python"]}}
{"instance_id": "django__django-13964", "found_files": ["django/db/models/fields/related.py", "tests/many_to_one/models.py", "tests/many_to_one/tests.py"], "found_related_locs": {"django/db/models/fields/related.py": ["function: get_foreign_key", "function: save_form_data"], "tests/many_to_one/models.py": ["function: ChildStringPrimaryKeyParent", "function: ParentStringPrimaryKey", "function: __init__", "function: save"], "tests/many_to_one/tests.py": ["function: test_save_fk_after_parent_with_non_numeric_pk_set_on_child"]}}
{"instance_id": "django__django-14007", "found_files": ["django/db/models/base.py", "django/db/models/fields/__init__.py", "django/db/models/fields/bigautofield.py", "tests/custom_pk/fields.py", "tests/custom_pk/models.py"], "found_related_locs": {"django/db/models/base.py": ["function: save"], "django/db/models/fields/__init__.py": ["function: from_db_value", "function: get_prep_value"], "django/db/models/fields/bigautofield.py": ["function: from_db_value"], "tests/custom_pk/fields.py": ["function: from_db_value"], "tests/custom_pk/models.py": ["function: from_db_value"]}}
{"instance_id": "django__django-14011", "found_files": ["django/core/servers/basehttp.py", "django/test/testcases.py"], "found_related_locs": {"django/core/servers/basehttp.py": ["function: ThreadedWSGIServer", "function: WSGIServer"], "django/test/testcases.py": ["function: LiveServerThread.terminate", "function: _create_server", "function: terminate"]}}
{"instance_id": "django__django-14017", "found_files": ["django/db/models/expressions.py", "django/db/models/query_utils.py", "django/db/models/query_utils.py__:_combine"], "found_related_locs": {"django/db/models/expressions.py": ["function: Exists", "function: __rand__", "function: __ror__"], "django/db/models/query_utils.py": ["function: Q", "function: __and__"], "django/db/models/query_utils.py__:_combine": [""]}}
{"instance_id": "django__django-14034", "found_files": ["django/forms/fields.py", "forms_tests/field_tests/multivaluefield.py", "tests/forms_tests/field_tests/test_multivaluefield.py"], "found_related_locs": {"django/forms/fields.py": ["function: MultiValueField.clean", "function: __init__"], "forms_tests/field_tests/multivaluefield.py": ["function: MF"], "tests/forms_tests/field_tests/test_multivaluefield.py": ["function: MF"]}}
{"instance_id": "django__django-14089", "found_files": ["django/utils/datastructures.py"], "found_related_locs": {"django/utils/datastructures.py": ["function: OrderedSet", "function: __reversed__"]}}
{"instance_id": "django__django-14122", "found_files": ["django/db/models/query.py"], "found_related_locs": {"django/db/models/query.py": ["function: _annotate", "function: annotate", "function: values"]}}
{"instance_id": "django__django-14140", "found_files": ["django/db/models/query_utils.py"], "found_related_locs": {"django/db/models/query_utils.py": ["function: Q", "function: __init__", "function: deconstruct"]}}
{"instance_id": "django__django-14155", "found_files": ["django/urls/resolvers.py"], "found_related_locs": {"django/urls/resolvers.py": ["function: ResolverMatch.__repr__", "function: __init__", "function: __repr__"]}}
{"instance_id": "django__django-14170", "found_files": ["django/db/models/functions/datetime.py", "django/db/models/lookups.py"], "found_related_locs": {"django/db/models/functions/datetime.py": ["function: ExtractIsoYear"], "django/db/models/lookups.py": ["function: YearLookup"]}}
{"instance_id": "django__django-14238", "found_files": ["django/db/models/base.py", "django/db/models/options.py", "venv/lib/python3.9/site-packages/django/db/models/fields/__init__.py"], "found_related_locs": {"django/db/models/base.py": ["function: __subclasscheck__"], "django/db/models/options.py": ["function: _get_default_pk_class"], "venv/lib/python3.9/site-packages/django/db/models/fields/__init__.py": ["function: AutoFieldMeta.__subclasscheck__"]}}
{"instance_id": "django__django-14311", "found_files": ["django/utils/autoreload.py"], "found_related_locs": {"django/utils/autoreload.py": ["function: get_child_arguments", "function: start_django"]}}
{"instance_id": "django__django-14315", "found_files": ["django/db/backends/base/client.py", "django/db/backends/postgresql/client.py"], "found_related_locs": {"django/db/backends/base/client.py": ["function: runshell"], "django/db/backends/postgresql/client.py": ["function: runshell", "function: settings_to_cmd_args_env"]}}
{"instance_id": "django__django-14349", "found_files": ["django/core/validators.py"], "found_related_locs": {"django/core/validators.py": ["function: URLValidator", "function: URLValidator.__call__", "function: __call__"]}}
{"instance_id": "django__django-14351", "found_files": ["django/db/models/query.py", "django/db/models/query_utils.py", "django/db/models/sql/compiler.py", "django/db/models/sql/query.py"], "found_related_locs": {"django/db/models/query.py": ["function: filter"], "django/db/models/query_utils.py": ["function: Q", "function: resolve_expression"], "django/db/models/sql/compiler.py": ["function: add_q", "function: get_default_columns"], "django/db/models/sql/query.py": ["function: _add_q"]}}
{"instance_id": "django__django-14373", "found_files": ["django/utils/dateformat.py"], "found_related_locs": {"django/utils/dateformat.py": ["function: Y"]}}
{"instance_id": "django__django-14376", "found_files": ["django/db/backends/mysql/base.py", "django/db/backends/mysql/client.py"], "found_related_locs": {"django/db/backends/mysql/base.py": ["function: __init__", "function: create_test_db", "function: settings_to_cmd_args_env"], "django/db/backends/mysql/client.py": ["function: settings_to_cmd_args_env"]}}
{"instance_id": "django__django-14404", "found_files": ["django/contrib/admin/sites.py"], "found_related_locs": {"django/contrib/admin/sites.py": ["function: catch_all_view"]}}
{"instance_id": "django__django-14434", "found_files": ["django/db/backends/base/schema.py", "django/db/backends/ddl_references.py", "django/db/models/constraints.py", "django/db/models/sql/compiler.py"], "found_related_locs": {"django/db/backends/base/schema.py": ["function: _create_unique_sql"], "django/db/backends/ddl_references.py": ["function: references_column"], "django/db/models/constraints.py": ["function: create_sql"], "django/db/models/sql/compiler.py": ["function: Columns"]}}
{"instance_id": "django__django-14493", "found_files": ["django/contrib/staticfiles/storage.py"], "found_related_locs": {"django/contrib/staticfiles/storage.py": ["function: post_process"]}}
{"instance_id": "django__django-14500", "found_files": ["django/db/migrations/executor.py"], "found_related_locs": {"django/db/migrations/executor.py": ["function: _migrate_all_backwards", "function: _migrate_all_forwards", "function: apply_migration", "function: check_replacements", "function: unapply_migration"]}}
{"instance_id": "django__django-14534", "found_files": ["django/forms/boundfield.py", "django/forms/widgets.py", "forms/boundfield.py", "forms/widgets.py"], "found_related_locs": {"django/forms/boundfield.py": ["function: id_for_label"], "django/forms/widgets.py": ["function: id_for_label"], "forms/boundfield.py": ["function: subwidgets"], "forms/widgets.py": ["function: id_for_label"]}}
{"instance_id": "django__django-14539", "found_files": ["django/utils/html.py"], "found_related_locs": {"django/utils/html.py": ["function: trim_punctuation", "function: urlize"]}}
{"instance_id": "django__django-14559", "found_files": ["django/db/models/query.py"], "found_related_locs": {"django/db/models/query.py": ["function: bulk_update"]}}
{"instance_id": "django__django-14580", "found_files": ["django/db/migrations/writer.py"], "found_related_locs": {"django/db/migrations/writer.py": ["function: MigrationWriter.serialize", "function: serialize"]}}
{"instance_id": "django__django-14608", "found_files": ["django/forms/forms.py", "django/forms/formsets.py", "django/forms/utils.py"], "found_related_locs": {"django/forms/forms.py": ["function: _html_output", "function: as_table"], "django/forms/formsets.py": ["function: non_form_errors"], "django/forms/utils.py": ["function: as_ul"]}}
{"instance_id": "django__django-14672", "found_files": ["django/db/models/fields/related.py", "django/db/models/fields/reverse_related.py"], "found_related_locs": {"django/db/models/fields/related.py": ["function: ManyToManyRel", "function: identity"], "django/db/models/fields/reverse_related.py": ["function: __hash__", "function: identity"]}}
{"instance_id": "django__django-14725", "found_files": ["django/forms/formsets.py", "django/forms/models.py"], "found_related_locs": {"django/forms/formsets.py": ["function: formset_factory"], "django/forms/models.py": ["function: BaseModelFormSet", "function: modelformset_factory", "function: save"]}}
{"instance_id": "django__django-14752", "found_files": ["django/contrib/admin/views/autocomplete.py", "tests/admin_views/test_autocomplete_view.py"], "found_related_locs": {"django/contrib/admin/views/autocomplete.py": ["function: AutocompleteJsonView", "function: get"], "tests/admin_views/test_autocomplete_view.py": ["function: test_serialize_result"]}}
{"instance_id": "django__django-14771", "found_files": ["django/utils/autoreload.py"], "found_related_locs": {"django/utils/autoreload.py": ["function: get_child_arguments", "function: run_with_reloader"]}}
{"instance_id": "django__django-14855", "found_files": ["django/contrib/admin/helpers.py", "django/urls/base.py"], "found_related_locs": {"django/contrib/admin/helpers.py": ["function: get_admin_url"], "django/urls/base.py": ["function: reverse"]}}
{"instance_id": "django__django-14915", "found_files": ["django/forms/models.py", "forms.py", "myapp/forms.py", "myapp/widgets.py", "path/to/your/app/forms.py"], "found_related_locs": {"django/forms/models.py": ["function: choice"], "forms.py": ["function: create_option"], "myapp/forms.py": ["function: create_option"], "myapp/widgets.py": ["function: create_option"], "path/to/your/app/forms.py": ["function: create_option"]}}
{"instance_id": "django__django-14999", "found_files": ["django/db/migrations/operations/models.py"], "found_related_locs": {"django/db/migrations/operations/models.py": ["function: RenameModel", "function: database_backwards", "function: database_forwards", "function: state_forwards"]}}
{"instance_id": "django__django-15022", "found_files": ["django/contrib/admin/options.py", "django/contrib/admin/views/main.py", "path/to/application/admin.py", "path/to/your/app/admin.py"], "found_related_locs": {"django/contrib/admin/options.py": ["function: get_changelist", "function: get_changelist_instance", "function: get_search_results"], "django/contrib/admin/views/main.py": ["function: ChangeList"], "path/to/application/admin.py": ["function: ClientAdmin"], "path/to/your/app/admin.py": ["function: ClientAdmin"]}}
{"instance_id": "django__django-15037", "found_files": ["django/core/management/__init__.py", "django/core/management/base.py", "django/core/management/commands/inspectdb.py"], "found_related_locs": {"django/core/management/__init__.py": ["function: execute"], "django/core/management/base.py": ["function: run_from_argv"], "django/core/management/commands/inspectdb.py": ["function: handle", "function: handle_inspection"]}}
{"instance_id": "django__django-15103", "found_files": ["django/template/defaultfilters.py", "django/template/defaulttags.py", "django/template/loader.py", "templatetags/json_script.py"], "found_related_locs": {"django/template/defaultfilters.py": ["function: json_script"], "django/template/defaulttags.py": ["function: json_script"], "django/template/loader.py": ["function: render_to_string"], "templatetags/json_script.py": ["function: json_script"]}}
{"instance_id": "django__django-15104", "found_files": ["tests/migrations/test_autodetector.py"], "found_related_locs": {"tests/migrations/test_autodetector.py": ["function: HardcodedForeignKey", "function: deconstruct"]}}
{"instance_id": "django__django-15128", "found_files": ["django/db/models/sql/query.py"], "found_related_locs": {"django/db/models/sql/query.py": ["function: change_aliases", "function: combine"]}}
{"instance_id": "django__django-15161", "found_files": ["django/db/models/expressions.py"], "found_related_locs": {"django/db/models/expressions.py": ["function: F", "function: F.deconstruct", "function: deconstruct"]}}
{"instance_id": "django__django-15252", "found_files": ["django/db/migrations/recorder.py"], "found_related_locs": {"django/db/migrations/recorder.py": ["function: ensure_schema", "function: has_table", "function: record_applied", "function: record_unapplied"]}}
{"instance_id": "django__django-15278", "found_files": ["django/db/backends/base/schema.py", "django/db/migrations/operations/fields.py", "django/db/models/fields/related.py", "oauth2_provider/migrations/0010_add_source_refresh_token.py"], "found_related_locs": {"django/db/backends/base/schema.py": ["function: add_field"], "django/db/migrations/operations/fields.py": ["function: AddField", "function: database_forwards"], "django/db/models/fields/related.py": ["function: OneToOneField"], "oauth2_provider/migrations/0010_add_source_refresh_token.py": ["function: migrations.AddField"]}}
{"instance_id": "django__django-15315", "found_files": ["django/db/models/fields/\\__init__.py", "django/db/models/fields/__init__.py"], "found_related_locs": {"django/db/models/fields/\\__init__.py": ["function: __hash__"], "django/db/models/fields/__init__.py": ["function: Field.__hash__", "function: __hash__"]}}
{"instance_id": "django__django-15368", "found_files": ["django/db/models/expressions.py", "django/db/models/query.py"], "found_related_locs": {"django/db/models/expressions.py": ["function: resolve_expression"], "django/db/models/query.py": ["function: bulk_update"]}}
{"instance_id": "django__django-15375", "found_files": ["django/db/models/aggregates.py", "django/db/models/query.py", "django/db/models/sql/aggregates.py", "django/db/models/sql/query.py"], "found_related_locs": {"django/db/models/aggregates.py": ["function: Sum", "function: as_sql"], "django/db/models/query.py": ["function: aggregate"], "django/db/models/sql/aggregates.py": ["function: get_sql"], "django/db/models/sql/query.py": ["function: get_aggregation"]}}
{"instance_id": "django__django-15380", "found_files": ["django/db/migrations/autodetector.py", "tests/migrations/test_autodetector.py"], "found_related_locs": {"django/db/migrations/autodetector.py": ["function: _detect_changes", "function: generate_renamed_fields"], "tests/migrations/test_autodetector.py": ["function: test_rename_field_with_renamed_model"]}}
{"instance_id": "django__django-15382", "found_files": ["django/db/models/expressions.py", "django/db/models/query.py"], "found_related_locs": {"django/db/models/expressions.py": ["function: __invert__", "function: as_sql"], "django/db/models/query.py": ["function: _filter_or_exclude"]}}
{"instance_id": "django__django-15467", "found_files": ["django/contrib/admin/options.py"], "found_related_locs": {"django/contrib/admin/options.py": ["function: formfield_for_foreignkey"]}}
{"instance_id": "django__django-15499", "found_files": ["django/db/migrations/operations/models.py", "django/db/migrations/optimizer.py", "tests/migrations/test_optimizer.py"], "found_related_locs": {"django/db/migrations/operations/models.py": ["function: CreateModel", "function: __init__"], "django/db/migrations/optimizer.py": ["function: optimize", "function: optimize_inner"], "tests/migrations/test_optimizer.py": ["function: test_create_alter_model_managers"]}}
{"instance_id": "django__django-15503", "found_files": ["django/db/backends/sqlite3/operations.py", "django/db/models/fields/json.py", "django/db/models/fields/json_field.py"], "found_related_locs": {"django/db/backends/sqlite3/operations.py": ["function: get_db_prep_lookup"], "django/db/models/fields/json.py": ["function: from_db_value", "function: get_prep_value"], "django/db/models/fields/json_field.py": ["function: has_key"]}}
{"instance_id": "django__django-15554", "found_files": ["django/db/models/query_utils.py", "django/db/models/sql/datastructures.py"], "found_related_locs": {"django/db/models/query_utils.py": ["function: FilteredRelation", "function: as_sql", "function: resolve_expression"], "django/db/models/sql/datastructures.py": ["function: Join.as_sql"]}}
{"instance_id": "django__django-15561", "found_files": ["django/db/backends/base/schema.py", "django/db/backends/sqlite3/schema.py"], "found_related_locs": {"django/db/backends/base/schema.py": ["function: _alter_field", "function: alter_field"], "django/db/backends/sqlite3/schema.py": ["function: alter_field"]}}
{"instance_id": "django__django-15563", "found_files": ["django/db/models/query.py", "tests/model_inheritance_regress/models.py"], "found_related_locs": {"django/db/models/query.py": ["function: update"], "tests/model_inheritance_regress/models.py": ["function: Base.update", "function: OtherBase.update"]}}
{"instance_id": "django__django-15569", "found_files": ["django/db/models/query_utils.py"], "found_related_locs": {"django/db/models/query_utils.py": ["function: _clear_cached_lookups", "function: _unregister_lookup", "function: register_lookup"]}}
{"instance_id": "django__django-15572", "found_files": ["django/template/autoreload.py"], "found_related_locs": {"django/template/autoreload.py": ["function: get_template_directories", "function: template_changed"]}}
{"instance_id": "django__django-15695", "found_files": ["django/db/migrations/operations/models.py"], "found_related_locs": {"django/db/migrations/operations/models.py": ["function: RenameIndex", "function: database_backwards", "function: database_forwards"]}}
{"instance_id": "django__django-15731", "found_files": ["django/db/models/manager.py", "django/db/models/query.py"], "found_related_locs": {"django/db/models/manager.py": ["function: Manager.bulk_create", "function: bulk_create", "function: create_method"], "django/db/models/query.py": ["function: QuerySet.bulk_create"]}}
{"instance_id": "django__django-15732", "found_files": ["django/db/backends/base/schema.py", "django/db/migrations/operations/models.py", "tests/migrations/test_operations.py"], "found_related_locs": {"django/db/backends/base/schema.py": ["function: remove_constraint"], "django/db/migrations/operations/models.py": ["function: AlterUniqueTogether", "function: CreateModel", "function: __init__"], "tests/migrations/test_operations.py": ["function: test_remove_unique_together_on_unique_field"]}}
{"instance_id": "django__django-15741", "found_files": ["django/template/defaultfilters.py", "django/utils/formats.py"], "found_related_locs": {"django/template/defaultfilters.py": ["function: date"], "django/utils/formats.py": ["function: get_format"]}}
{"instance_id": "django__django-15814", "found_files": ["D:\\Anaconda3\\envs\\django\\lib\\site-packages\\django\\db\\models\\query.py", "django/db/models/query.py"], "found_related_locs": {"D:\\Anaconda3\\envs\\django\\lib\\site-packages\\django\\db\\models\\query.py": ["function: get_related_populators"], "django/db/models/query.py": ["function: __init__", "function: get_related_populators", "function: only", "function: select_related"]}}
{"instance_id": "django__django-15851", "found_files": ["django/core/management/commands/dbshell.py", "django/db/backends/base/client.py", "django/db/backends/postgresql/client.py", "tests/dbshell/test_postgresql.py"], "found_related_locs": {"django/core/management/commands/dbshell.py": ["function: handle", "function: settings_to_cmd_args_env"], "django/db/backends/base/client.py": ["function: runshell"], "django/db/backends/postgresql/client.py": ["function: settings_to_cmd_args_env"], "tests/dbshell/test_postgresql.py": ["function: settings_to_cmd_args_env"]}}
{"instance_id": "django__django-15863", "found_files": ["decimal.pyi", "django/template/defaultfilters.py"], "found_related_locs": {"decimal.pyi": ["function: Decimal.__float__"], "django/template/defaultfilters.py": ["function: floatformat"]}}
{"instance_id": "django__django-15916", "found_files": ["django/forms/models.py"], "found_related_locs": {"django/forms/models.py": ["function: Meta", "function: Meta.formfield_callback", "function: modelform_factory"]}}
{"instance_id": "django__django-15930", "found_files": ["django/db/models/expressions.py", "django/db/models/query_utils.py"], "found_related_locs": {"django/db/models/expressions.py": ["function: When", "function: as_sql", "function: resolve_expression"], "django/db/models/query_utils.py": ["function: Q", "function: resolve_expression"]}}
{"instance_id": "django__django-15957", "found_files": ["django/db/models/query.py"], "found_related_locs": {"django/db/models/query.py": ["function: Prefetch", "function: prefetch_related"]}}
{"instance_id": "django__django-15973", "found_files": ["core/fonte/models.py", "core/fonte_variavel/models.py"], "found_related_locs": {"core/fonte/models.py": ["function: FonteModel", "function: ManyToManyField", "function: variaveis"], "core/fonte_variavel/models.py": ["function: FonteVariavelModel"]}}
{"instance_id": "django__django-16032", "found_files": ["django/db/models/query.py"], "found_related_locs": {"django/db/models/query.py": ["function: _annotate", "function: alias", "function: annotate"]}}
{"instance_id": "django__django-16082", "found_files": ["django/db/models/expressions.py"], "found_related_locs": {"django/db/models/expressions.py": ["function: _resolve_combined_type", "function: _resolve_output_field", "function: as_sql"]}}
{"instance_id": "django__django-16100", "found_files": ["django/contrib/admin/options.py"], "found_related_locs": {"django/contrib/admin/options.py": ["function: changelist_view"]}}
{"instance_id": "django__django-16136", "found_files": ["django/views/generic/base.py", "views.py"], "found_related_locs": {"django/views/generic/base.py": ["function: http_method_not_allowed"], "views.py": ["function: post"]}}
{"instance_id": "django__django-16139", "found_files": ["django/contrib/auth/forms.py"], "found_related_locs": {"django/contrib/auth/forms.py": ["function: UserChangeForm.__init__", "function: __init__"]}}
{"instance_id": "django__django-16145", "found_files": ["django/core/management/__init__.py", "django/core/management/commands/runserver.py"], "found_related_locs": {"django/core/management/__init__.py": ["function: execute"], "django/core/management/commands/runserver.py": ["function: execute", "function: handle"]}}
{"instance_id": "django__django-16255", "found_files": ["django/contrib/sitemaps/__init__.py", "usr/local/lib/python3.10/site-packages/django/contrib/sitemaps/__init__.py"], "found_related_locs": {"django/contrib/sitemaps/__init__.py": ["function: get_latest_lastmod"], "usr/local/lib/python3.10/site-packages/django/contrib/sitemaps/__init__.py": ["function: get_latest_lastmod"]}}
{"instance_id": "django__django-16263", "found_files": ["django/db/models/query.py", "django/db/models/sql/query.py"], "found_related_locs": {"django/db/models/query.py": ["function: annotate", "function: count"], "django/db/models/sql/query.py": ["function: add_annotation", "function: get_count"]}}
{"instance_id": "django__django-16315", "found_files": ["django/db/models/query.py", "django/db/models/sql/compiler.py", "django/db/models/sql/query.py", "django/db/models/sql/subqueries.py"], "found_related_locs": {"django/db/models/query.py": ["function: _batched_insert", "function: bulk_create"], "django/db/models/sql/compiler.py": ["function: as_sql"], "django/db/models/sql/query.py": ["function: InsertQuery"], "django/db/models/sql/subqueries.py": ["function: _check_bulk_create_options"]}}
{"instance_id": "django__django-16333", "found_files": ["django/contrib/auth/forms.py"], "found_related_locs": {"django/contrib/auth/forms.py": ["function: save"]}}
{"instance_id": "django__django-16454", "found_files": ["django/core/management/base.py"], "found_related_locs": {"django/core/management/base.py": ["function: CommandParser"]}}
{"instance_id": "django__django-16485", "found_files": ["django/template/defaultfilters.py"], "found_related_locs": {"django/template/defaultfilters.py": ["function: floatformat"]}}
{"instance_id": "django__django-16502", "found_files": ["django/core/handlers/wsgi.py", "django/core/servers/basehttp.py"], "found_related_locs": {"django/core/handlers/wsgi.py": ["function: WSGIHandler"], "django/core/servers/basehttp.py": ["function: ServerHandler", "function: handle_one_request"]}}
{"instance_id": "django__django-16527", "found_files": ["django/contrib/admin/templatetags/admin_modify.py"], "found_related_locs": {"django/contrib/admin/templatetags/admin_modify.py": ["function: has_add_permission", "function: submit_row"]}}
{"instance_id": "django__django-16560", "found_files": ["constraints/constraint.py", "django/db/models/constraints.py", "tests/constraints/tests.py"], "found_related_locs": {"constraints/constraint.py": ["function: BaseConstraint.validate"], "django/db/models/constraints.py": ["function: validate"], "tests/constraints/tests.py": ["function: test_custom_violation_code_message"]}}
{"instance_id": "django__django-16569", "found_files": ["django/forms/formsets.py"], "found_related_locs": {"django/forms/formsets.py": ["function: add_fields"]}}
{"instance_id": "django__django-16595", "found_files": ["django/db/migrations/operations/fields.py", "django/db/migrations/operations/models.py", "django/db/migrations/optimizer.py"], "found_related_locs": {"django/db/migrations/operations/fields.py": ["function: AlterField.reduce"], "django/db/migrations/operations/models.py": ["function: can_reduce_through", "function: reduce"], "django/db/migrations/optimizer.py": ["function: optimize_inner"]}}
{"instance_id": "django__django-16612", "found_files": ["django/contrib/admin/sites.py"], "found_related_locs": {"django/contrib/admin/sites.py": ["function: catch_all_view"]}}
{"instance_id": "django__django-16631", "found_files": ["django/contrib/auth/__init__.py", "django/contrib/auth/base_user.py", "django/utils/crypto.py"], "found_related_locs": {"django/contrib/auth/__init__.py": ["function: get_user"], "django/contrib/auth/base_user.py": ["function: get_session_auth_hash"], "django/utils/crypto.py": ["function: salted_hmac"]}}
{"instance_id": "django__django-16661", "found_files": ["django/contrib/admin/options.py"], "found_related_locs": {"django/contrib/admin/options.py": ["function: lookup_allowed"]}}
{"instance_id": "django__django-16667", "found_files": ["django/forms/widgets.py"], "found_related_locs": {"django/forms/widgets.py": ["function: SelectDateWidget.value_from_datadict", "function: value_from_datadict"]}}
{"instance_id": "django__django-16801", "found_files": ["django/db/models/fields/files.py", "myapp/models.py"], "found_related_locs": {"django/db/models/fields/files.py": ["function: contribute_to_class"], "myapp/models.py": ["function: __init__"]}}
{"instance_id": "django__django-16819", "found_files": ["django/db/migrations/operations/models.py", "django/db/migrations/optimizer.py"], "found_related_locs": {"django/db/migrations/operations/models.py": ["function: AddIndex.database_backwards", "function: AddIndex.database_forwards", "function: AddIndex.state_forwards", "function: RemoveIndex.database_backwards", "function: RemoveIndex.database_forwards", "function: RemoveIndex.state_forwards", "function: database_backwards", "function: database_forwards", "function: state_forwards"], "django/db/migrations/optimizer.py": ["function: optimize_inner"]}}
{"instance_id": "django__django-16877", "found_files": ["custom/template_filters.py", "django/template/defaultfilters.py"], "found_related_locs": {"custom/template_filters.py": ["function: escapeseq"], "django/template/defaultfilters.py": ["function: escapeseq"]}}
{"instance_id": "django__django-16899", "found_files": ["django/contrib/admin/checks.py"], "found_related_locs": {"django/contrib/admin/checks.py": ["function: _check_list_display_item", "function: _check_list_editable_item", "function: _check_readonly_fields"]}}
{"instance_id": "django__django-16901", "found_files": ["django/db/models/query.py", "django/db/models/query_utils.py", "django/db/models/sql/query.py"], "found_related_locs": {"django/db/models/query.py": ["function: _filter_or_exclude"], "django/db/models/query_utils.py": ["function: Q.__xor__", "function: __xor__", "function: resolve_expression"], "django/db/models/sql/query.py": ["function: _add_q"]}}
{"instance_id": "django__django-17029", "found_files": ["django/apps/registry.py"], "found_related_locs": {"django/apps/registry.py": ["function: clear_cache", "function: get_swappable_settings_name"]}}
{"instance_id": "django__django-17084", "found_files": ["django/db/models/query.py", "tests/aggregation/tests.py"], "found_related_locs": {"django/db/models/query.py": ["function: annotate"], "tests/aggregation/tests.py": ["function: test_referenced_window_requires_wrapping"]}}
{"instance_id": "django__django-17087", "found_files": ["appname/models.py"], "found_related_locs": {"appname/models.py": ["function: default"]}}
{"instance_id": "django__django-7530", "found_files": ["django/core/management/commands/makemigrations.py", "django/core/management/commands/migrate.py"], "found_related_locs": {"django/core/management/commands/makemigrations.py": ["function: handle"], "django/core/management/commands/migrate.py": ["function: handle"]}}
{"instance_id": "django__django-9296", "found_files": ["django/core/paginator.py"], "found_related_locs": {"django/core/paginator.py": ["function: Paginator", "function: __iter__"]}}
{"instance_id": "matplotlib__matplotlib-14623", "found_files": ["lib/matplotlib/axes/_axes.py"], "found_related_locs": {"lib/matplotlib/axes/_axes.py": ["function: set_ylim", "function: set_yscale"]}}
{"instance_id": "matplotlib__matplotlib-20488", "found_files": ["lib/matplotlib/colors.py", "lib/matplotlib/image.py"], "found_related_locs": {"lib/matplotlib/colors.py": ["function: LogNorm", "function: __call__"], "lib/matplotlib/image.py": ["function: _make_image"]}}
{"instance_id": "matplotlib__matplotlib-20676", "found_files": ["lib/matplotlib/widgets.py"], "found_related_locs": {"lib/matplotlib/widgets.py": ["function: __init__", "function: _onmove"]}}
{"instance_id": "matplotlib__matplotlib-20826", "found_files": ["lib/matplotlib/axes/_base.py", "matplotlib/axes/_base.pyi", "vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/matplotlib/axes/_base.pyi"], "found_related_locs": {"lib/matplotlib/axes/_base.py": ["function: cla", "function: clear"], "matplotlib/axes/_base.pyi": ["function: clear"], "vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/matplotlib/axes/_base.pyi": ["function: clear"]}}
{"instance_id": "matplotlib__matplotlib-20859", "found_files": ["lib/matplotlib/figure.py", "lib/matplotlib/legend.py"], "found_related_locs": {"lib/matplotlib/figure.py": ["function: legend"], "lib/matplotlib/legend.py": ["function: Legend", "function: __init__", "function: _parse_legend_args"]}}
{"instance_id": "matplotlib__matplotlib-21568", "found_files": ["/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/matplotlib/dates.py", "lib/matplotlib/dates.py"], "found_related_locs": {"/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/matplotlib/dates.py": ["function: AutoDateFormatter"], "lib/matplotlib/dates.py": ["function: AutoDateFormatter", "function: DateFormatter", "function: __call__"]}}
{"instance_id": "matplotlib__matplotlib-22719", "found_files": ["lib/matplotlib/_api/deprecation.py", "lib/matplotlib/axis.py", "lib/matplotlib/category.py"], "found_related_locs": {"lib/matplotlib/_api/deprecation.py": ["function: warn_deprecated"], "lib/matplotlib/axis.py": ["function: convert_units", "function: update_units"], "lib/matplotlib/category.py": ["function: convert"]}}
{"instance_id": "matplotlib__matplotlib-22865", "found_files": ["lib/matplotlib/colorbar.py", "lib/matplotlib/colorbar.pyi", "matplotlib/colorbar.py"], "found_related_locs": {"lib/matplotlib/colorbar.py": ["function: __init__", "function: _draw_all"], "lib/matplotlib/colorbar.pyi": ["function: draw"], "matplotlib/colorbar.py": ["function: _update_dividers"]}}
{"instance_id": "matplotlib__matplotlib-22871", "found_files": ["/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/matplotlib/dates.py", "lib/matplotlib/dates.py"], "found_related_locs": {"/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/matplotlib/dates.py": ["function: format_ticks"], "lib/matplotlib/dates.py": ["function: ConciseDateFormatter.format_ticks", "function: ConciseDateFormatter.get_offset", "function: format_ticks", "function: get_offset"]}}
{"instance_id": "matplotlib__matplotlib-23299", "found_files": ["lib/matplotlib/__init__.py", "lib/matplotlib/_pylab_helpers.py"], "found_related_locs": {"lib/matplotlib/__init__.py": ["function: get_backend"], "lib/matplotlib/_pylab_helpers.py": ["function: destroy_fig"]}}
{"instance_id": "matplotlib__matplotlib-23314", "found_files": ["lib/matplotlib/artist.pyi", "lib/mpl_toolkits/mplot3d/axes3d.py"], "found_related_locs": {"lib/matplotlib/artist.pyi": ["function: set_visible"], "lib/mpl_toolkits/mplot3d/axes3d.py": ["function: set_visible"]}}
{"instance_id": "matplotlib__matplotlib-23412", "found_files": ["matplotlib/patches.py", "matplotlib/patches.pyi"], "found_related_locs": {"matplotlib/patches.py": ["function: Patch.draw", "function: draw", "function: set_linestyle"], "matplotlib/patches.pyi": ["function: set_linestyle"]}}
{"instance_id": "matplotlib__matplotlib-23476", "found_files": ["lib/matplotlib/backend_bases.py", "lib/matplotlib/backends/backend_macosx.py", "lib/matplotlib/figure.py"], "found_related_locs": {"lib/matplotlib/backend_bases.py": ["function: FigureCanvasBase"], "lib/matplotlib/backends/backend_macosx.py": ["function: FigureCanvasMac", "function: __init__"], "lib/matplotlib/figure.py": ["function: __setstate__"]}}
{"instance_id": "matplotlib__matplotlib-24026", "found_files": ["lib/matplotlib/stackplot.py"], "found_related_locs": {"lib/matplotlib/stackplot.py": ["function: stackplot"]}}
{"instance_id": "matplotlib__matplotlib-24149", "found_files": ["lib/matplotlib/axes/_axes.py", "lib/matplotlib/cbook/__init__.py"], "found_related_locs": {"lib/matplotlib/axes/_axes.py": ["function: _convert_dx", "function: bar"], "lib/matplotlib/cbook/__init__.py": ["function: _safe_first_finite"]}}
{"instance_id": "matplotlib__matplotlib-24177", "found_files": ["/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/matplotlib/axes/_axes.py", "lib/matplotlib/axes/_axes.py"], "found_related_locs": {"/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/matplotlib/axes/_axes.py": ["function: hist"], "lib/matplotlib/axes/_axes.py": ["function: bar", "function: hist"]}}
{"instance_id": "matplotlib__matplotlib-24570", "found_files": ["/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/matplotlib/offsetbox.pyi", "matplotlib/offsetbox.py", "site-packages/matplotlib/offsetbox.py"], "found_related_locs": {"/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/matplotlib/offsetbox.pyi": ["function: HPacker.__init__"], "matplotlib/offsetbox.py": ["function: HPacker", "function: _get_aligned_offsets"], "site-packages/matplotlib/offsetbox.py": ["function: _get_bbox_and_child_offsets"]}}
{"instance_id": "matplotlib__matplotlib-24627", "found_files": ["lib/matplotlib/axes/_axes.py", "lib/matplotlib/axes/_base.py"], "found_related_locs": {"lib/matplotlib/axes/_axes.py": ["function: clear"], "lib/matplotlib/axes/_base.py": ["function: cla", "function: clear"]}}
{"instance_id": "matplotlib__matplotlib-24637", "found_files": ["lib/matplotlib/backends/backend_svg.py"], "found_related_locs": {"lib/matplotlib/backends/backend_svg.py": ["function: draw", "function: draw_path", "function: savefig"]}}
{"instance_id": "matplotlib__matplotlib-24870", "found_files": ["/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/matplotlib/axes/_axes.pyi", "/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/matplotlib/contour.pyi", "matplotlib/axes/_axes.pyi", "matplotlib/contour.pyi"], "found_related_locs": {"/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/matplotlib/axes/_axes.pyi": ["function: contour", "function: contourf"], "/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/matplotlib/contour.pyi": ["function: ContourSet", "function: QuadContourSet"], "matplotlib/axes/_axes.pyi": ["function: contour", "function: contourf"], "matplotlib/contour.pyi": ["function: QuadContourSet"]}}
{"instance_id": "matplotlib__matplotlib-25122", "found_files": ["lib/matplotlib/mlab.py"], "found_related_locs": {"lib/matplotlib/mlab.py": ["function: _spectral_helper"]}}
{"instance_id": "matplotlib__matplotlib-25287", "found_files": ["lib/matplotlib/axis.py"], "found_related_locs": {"lib/matplotlib/axis.py": ["function: Axis", "function: __init__", "function: _update_offset_text_position", "function: set_offset_texts"]}}
{"instance_id": "matplotlib__matplotlib-25311", "found_files": ["lib/matplotlib/legend.py", "lib/matplotlib/offsetbox.pyi", "vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/matplotlib/legend.py"], "found_related_locs": {"lib/matplotlib/legend.py": ["function: DraggableLegend", "function: set_draggable"], "lib/matplotlib/offsetbox.pyi": ["function: DraggableOffsetBox"], "vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/matplotlib/legend.py": ["function: set_draggable"]}}
{"instance_id": "matplotlib__matplotlib-25479", "found_files": ["lib/matplotlib/cm.py"], "found_related_locs": {"lib/matplotlib/cm.py": ["function: _colormaps", "function: _get_cmap", "function: register_cmap"]}}
{"instance_id": "matplotlib__matplotlib-25775", "found_files": ["bbox", "lib/matplotlib/text.py", "lib/matplotlib/text.pyi"], "found_related_locs": {"bbox": [""], "lib/matplotlib/text.py": ["function: get_antialiased", "function: set_antialiased"], "lib/matplotlib/text.pyi": ["function: Text", "function: get_antialiased", "function: set_antialiased"]}}
{"instance_id": "matplotlib__matplotlib-25960", "found_files": ["lib/matplotlib/figure.py", "lib/matplotlib/gridspec.py"], "found_related_locs": {"lib/matplotlib/figure.py": ["function: SubplotParams.update", "function: subfigures"], "lib/matplotlib/gridspec.py": ["function: GridSpec", "function: GridSpec.get_subplot_params", "function: __init__"]}}
{"instance_id": "matplotlib__matplotlib-26113", "found_files": ["lib/matplotlib/axes/_axes.py"], "found_related_locs": {"lib/matplotlib/axes/_axes.py": ["function: hexbin"]}}
{"instance_id": "matplotlib__matplotlib-26208", "found_files": ["lib/matplotlib/axes/_axes.py", "lib/matplotlib/axes/_base.pyi"], "found_related_locs": {"lib/matplotlib/axes/_axes.py": ["function: stackplot", "function: twinx"], "lib/matplotlib/axes/_base.pyi": ["function: twinx"]}}
{"instance_id": "matplotlib__matplotlib-26291", "found_files": ["lib/matplotlib/offsetbox.py", "lib/mpl_toolkits/axes_grid1/inset_locator.py"], "found_related_locs": {"lib/matplotlib/offsetbox.py": ["function: get_window_extent"], "lib/mpl_toolkits/axes_grid1/inset_locator.py": ["function: _add_inset_axes", "function: inset_axes"]}}
{"instance_id": "matplotlib__matplotlib-26342", "found_files": ["lib/matplotlib/contour.py"], "found_related_locs": {"lib/matplotlib/contour.py": ["function: ContourSet", "function: ContourSet.set_paths", "function: set_paths"]}}
{"instance_id": "matplotlib__matplotlib-26466", "found_files": ["lib/matplotlib/axes.py", "lib/matplotlib/axes/_axes.py", "lib/matplotlib/patches.py", "lib/matplotlib/pyplot.py", "lib/matplotlib/text.py"], "found_related_locs": {"lib/matplotlib/axes.py": ["function: annotate"], "lib/matplotlib/axes/_axes.py": ["function: annotate"], "lib/matplotlib/patches.py": ["function: FancyArrowPatch"], "lib/matplotlib/pyplot.py": ["function: annotate"], "lib/matplotlib/text.py": ["function: Annotation"]}}
{"instance_id": "mwaskom__seaborn-3069", "found_files": ["/seaborn/_core/plot.py", "seaborn/_core/plot.py", "seaborn/_core/plot.pyi", "tests/_core/test_plot.py"], "found_related_locs": {"/seaborn/_core/plot.py": ["function: _finalize_figure", "function: scale"], "seaborn/_core/plot.py": ["function: _finalize_figure"], "seaborn/_core/plot.pyi": ["function: plot"], "tests/_core/test_plot.py": ["function: test_nominal_x_axis_tweaks"]}}
{"instance_id": "mwaskom__seaborn-3187", "found_files": ["seaborn/_core/plot.py", "seaborn/_core/plot.pyi", "seaborn/_core/scales.py"], "found_related_locs": {"seaborn/_core/plot.py": ["function: add", "function: legend", "function: plot"], "seaborn/_core/plot.pyi": ["function: add"], "seaborn/_core/scales.py": ["function: ScalarFormatter", "function: __call__", "function: scale"]}}
{"instance_id": "pallets__flask-5014", "found_files": ["/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/flask/blueprints.py", "flask/blueprints.py"], "found_related_locs": {"/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/flask/blueprints.py": ["function: __init__"], "flask/blueprints.py": ["function: __init__"]}}
{"instance_id": "psf__requests-1142", "found_files": ["/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/requests/models.py", "/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/requests/sessions.py", "requests/models.py", "requests/sessions.py"], "found_related_locs": {"/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/requests/models.py": ["function: prepare"], "/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/requests/sessions.py": ["function: prepare_request"], "requests/models.py": ["function: prepare"], "requests/sessions.py": ["function: prepare_request", "function: request"]}}
{"instance_id": "psf__requests-1724", "found_files": ["requests/sessions.py"], "found_related_locs": {"requests/sessions.py": ["function: request", "function: send"]}}
{"instance_id": "psf__requests-1766", "found_files": ["requests/auth.py", "requests/auth.pyi"], "found_related_locs": {"requests/auth.py": ["function: build_digest_header"], "requests/auth.pyi": ["function: build_digest_header", "function: handle_401"]}}
{"instance_id": "psf__requests-1921", "found_files": ["requests/sessions.py", "requests/utils.py"], "found_related_locs": {"requests/sessions.py": ["function: Session.headers", "function: __init__", "function: merge_setting", "function: request"], "requests/utils.py": ["function: default_headers"]}}
{"instance_id": "psf__requests-2317", "found_files": ["requests/sessions.py"], "found_related_locs": {"requests/sessions.py": ["function: prepare_request", "function: request"]}}
{"instance_id": "psf__requests-2931", "found_files": ["psf__requests-2931/packages/requests/utils.py", "requests/models.py", "requests/utils.py"], "found_related_locs": {"psf__requests-2931/packages/requests/utils.py": ["function: to_native_string"], "requests/models.py": ["function: prepare"], "requests/utils.py": ["function: to_native_string"]}}
{"instance_id": "psf__requests-5414", "found_files": ["requests/models.py", "requests/sessions.py"], "found_related_locs": {"requests/models.py": ["function: __init__", "function: _get_idna_encoded_host", "function: prepare_url"], "requests/sessions.py": ["function: get", "function: prepare_request", "function: send"]}}
{"instance_id": "psf__requests-6028", "found_files": ["requests/api.py", "requests/sessions.py"], "found_related_locs": {"requests/api.py": ["function: request"], "requests/sessions.py": ["function: request", "function: send"]}}
{"instance_id": "pydata__xarray-2905", "found_files": ["xarray/core/variable.py"], "found_related_locs": {"xarray/core/variable.py": ["function: Variable.__setitem__", "function: __setitem__", "function: _maybe_wrap_data", "function: as_compatible_data"]}}
{"instance_id": "pydata__xarray-3151", "found_files": ["xarray/core/combine.py"], "found_related_locs": {"xarray/core/combine.py": ["function: _infer_concat_order_from_coords", "function: combine_by_coords"]}}
{"instance_id": "pydata__xarray-3305", "found_files": ["xarray/core/dataarray.py", "xarray/core/dataset.py"], "found_related_locs": {"xarray/core/dataarray.py": ["function: quantile"], "xarray/core/dataset.py": ["function: quantile"]}}
{"instance_id": "pydata__xarray-3677", "found_files": ["xarray/core/dataset.py", "xarray/core/merge.py"], "found_related_locs": {"xarray/core/dataset.py": ["function: merge"], "xarray/core/merge.py": ["function: coerce_pandas_values", "function: dataset_merge_method", "function: merge_core"]}}
{"instance_id": "pydata__xarray-3993", "found_files": ["xarray/core/dataarray.py", "xarray/core/dataset.py"], "found_related_locs": {"xarray/core/dataarray.py": ["function: integrate"], "xarray/core/dataset.py": ["function: integrate"]}}
{"instance_id": "pydata__xarray-4075", "found_files": ["xarray/core/computation.py", "xarray/core/weighted.py"], "found_related_locs": {"xarray/core/computation.py": ["function: dot"], "xarray/core/weighted.py": ["function: _sum_of_weights", "function: sum_of_weights"]}}
{"instance_id": "pydata__xarray-4094", "found_files": ["xarray/core/dataarray.py", "xarray/core/dataset.py"], "found_related_locs": {"xarray/core/dataarray.py": ["function: to_unstacked_dataset"], "xarray/core/dataset.py": ["function: to_stacked_array"]}}
{"instance_id": "pydata__xarray-4356", "found_files": ["xarray/core/nanops.py"], "found_related_locs": {"xarray/core/nanops.py": ["function: nansum", "function: sum"]}}
{"instance_id": "pydata__xarray-4629", "found_files": ["xarray/core/merge.py"], "found_related_locs": {"xarray/core/merge.py": ["function: combine_attrs", "function: merge_attrs", "function: merge_core"]}}
{"instance_id": "pydata__xarray-4687", "found_files": ["xarray/core/common.py", "xarray/core/computation.py", "xarray/core/ops.py"], "found_related_locs": {"xarray/core/common.py": ["function: where"], "xarray/core/computation.py": ["function: apply_ufunc"], "xarray/core/ops.py": ["function: where_method"]}}
{"instance_id": "pydata__xarray-4695", "found_files": ["xarray/core/dataarray.py", "xarray/core/indexing.py", "xarray/tests/test_dataarray.py"], "found_related_locs": {"xarray/core/dataarray.py": ["function: _LocIndexer", "function: loc"], "xarray/core/indexing.py": ["function: convert_label_indexer", "function: remap_label_indexers"], "xarray/tests/test_dataarray.py": ["function: test_loc_dim_name_collision_with_sel_params"]}}
{"instance_id": "pydata__xarray-4966", "found_files": ["xarray/coding/variables.py", "xarray/conventions.py"], "found_related_locs": {"xarray/coding/variables.py": ["function: UnsignedIntegerCoder", "function: UnsignedIntegerCoder.decode", "function: decode"], "xarray/conventions.py": ["function: decode_cf_variable"]}}
{"instance_id": "pydata__xarray-6461", "found_files": ["xarray/core/common.py", "xarray/core/computation.py", "xarray/core/duck_array_ops.py", "xarray/core/ops.py"], "found_related_locs": {"xarray/core/common.py": ["function: where"], "xarray/core/computation.py": ["function: apply_ufunc", "function: where"], "xarray/core/duck_array_ops.py": ["function: where"], "xarray/core/ops.py": ["function: where_method"]}}
{"instance_id": "pydata__xarray-6599", "found_files": ["xarray/core/computation.py", "xarray/core/duck_array_ops.py"], "found_related_locs": {"xarray/core/computation.py": ["function: _ensure_numeric", "function: polyval"], "xarray/core/duck_array_ops.py": ["function: datetime_to_numeric"]}}
{"instance_id": "pydata__xarray-6721", "found_files": ["xarray/core/common.py", "xarray/core/dataset.py", "xarray/core/variable.py"], "found_related_locs": {"xarray/core/common.py": ["function: get_chunksizes"], "xarray/core/dataset.py": ["function: chunks"], "xarray/core/variable.py": ["function: data"]}}
{"instance_id": "pydata__xarray-6744", "found_files": ["xarray/core/dataarray.py", "xarray/core/rolling.py"], "found_related_locs": {"xarray/core/dataarray.py": ["function: rolling"], "xarray/core/rolling.py": ["function: __iter__", "function: mean"]}}
{"instance_id": "pydata__xarray-6938", "found_files": ["xarray/core/dataarray.py", "xarray/core/dataset.py"], "found_related_locs": {"xarray/core/dataarray.py": ["function: swap_dims"], "xarray/core/dataset.py": ["function: swap_dims"]}}
{"instance_id": "pydata__xarray-6992", "found_files": ["xarray/core/dataarray.py", "xarray/core/dataset.py"], "found_related_locs": {"xarray/core/dataarray.py": ["function: reset_index"], "xarray/core/dataset.py": ["function: _coord_names", "function: _variables", "function: reset_index"]}}
{"instance_id": "pydata__xarray-7229", "found_files": ["xarray/core/computation.py", "xarray/core/ops.py"], "found_related_locs": {"xarray/core/computation.py": ["function: apply_ufunc", "function: where", "function: xr.where"], "xarray/core/ops.py": ["function: where_method"]}}
{"instance_id": "pydata__xarray-7233", "found_files": ["xarray/core/dataset.py", "xarray/core/rolling.py", "xarray/core/variable.py"], "found_related_locs": {"xarray/core/dataset.py": ["function: coarsen", "function: set_coords"], "xarray/core/rolling.py": ["function: construct"], "xarray/core/variable.py": ["function: coarsen_reshape"]}}
{"instance_id": "pydata__xarray-7393", "found_files": ["xarray/core/dataset.py", "xarray/core/indexes.py"], "found_related_locs": {"xarray/core/dataset.py": ["function: _get_stack_index", "function: _stack_once", "function: stack"], "xarray/core/indexes.py": ["function: PandasIndex"]}}
{"instance_id": "pylint-dev__pylint-4551", "found_files": ["astroid/node_classes.py", "codebase.py", "example_code.py", "pylint/pyreverse/builder.py"], "found_related_locs": {"astroid/node_classes.py": ["function: NodeNG"], "codebase.py": ["function: C"], "example_code.py": ["function: __init__"], "pylint/pyreverse/builder.py": ["function: build_model"]}}
{"instance_id": "pylint-dev__pylint-4604", "found_files": ["pylint/checkers/import_checker.py", "pylint/checkers/type_annotation.py", "pylint/checkers/type_comments.py", "pylint/checkers/unused.py"], "found_related_locs": {"pylint/checkers/import_checker.py": ["function: check_unused_import"], "pylint/checkers/type_annotation.py": ["function: handle_type_annotation"], "pylint/checkers/type_comments.py": ["function: handle_type_comments", "function: process_type_comments"], "pylint/checkers/unused.py": ["function: check_for_unused_imports"]}}
{"instance_id": "pylint-dev__pylint-4970", "found_files": ["pylint/checkers/similar.py"], "found_related_locs": {"pylint/checkers/similar.py": ["function: Similar", "function: __init__", "function: _compute_sims", "function: _find_common", "function: run"]}}
{"instance_id": "pylint-dev__pylint-6386", "found_files": ["pylint/config/utils.py", "pylint/lint/run.py"], "found_related_locs": {"pylint/config/utils.py": ["function: PREPROCESSABLE_OPTIONS", "function: _preprocess_options", "function: _set_verbose_mode"], "pylint/lint/run.py": ["function: __init__", "function: _preprocess_options"]}}
{"instance_id": "pylint-dev__pylint-6528", "found_files": ["pylint/lint/pylinter.py", "pylint/lint/run.py", "pylint/linter.py"], "found_related_locs": {"pylint/lint/pylinter.py": ["function: PyLinter.__init__", "function: _discover_files", "function: _expand_files", "function: _iterate_file_descrs", "function: should_analyze_file"], "pylint/lint/run.py": ["function: Run.__init__"], "pylint/linter.py": ["function: _discover_files"]}}
{"instance_id": "pylint-dev__pylint-6903", "found_files": ["pylint/lint/parallel.py", "pylint/lint/run.py"], "found_related_locs": {"pylint/lint/parallel.py": ["function: check_parallel"], "pylint/lint/run.py": ["function: _query_cpu"]}}
{"instance_id": "pylint-dev__pylint-7080", "found_files": ["pylint/__init__.py", "pylint/lint/pylinter.py", "pylint/utils.py"], "found_related_locs": {"pylint/__init__.py": ["function: main"], "pylint/lint/pylinter.py": ["function: Pylinter"], "pylint/utils.py": ["function: process_options", "function: recursive"]}}
{"instance_id": "pylint-dev__pylint-7277", "found_files": ["pylint/__init__.py"], "found_related_locs": {"pylint/__init__.py": ["function: modify_sys_path"]}}
{"instance_id": "pylint-dev__pylint-8898", "found_files": ["pylint/config/argument.py", "pylint/config/arguments_manager.py", "pylint/config/config_initialization.py", "pylint/lint/run.py"], "found_related_locs": {"pylint/config/argument.py": ["function: _regexp_csv_transfomer"], "pylint/config/arguments_manager.py": ["function: _parse_configuration_file"], "pylint/config/config_initialization.py": ["function: _config_initialization"], "pylint/lint/run.py": ["function: __init__"]}}
{"instance_id": "pytest-dev__pytest-10051", "found_files": ["src/_pytest/logging.py"], "found_related_locs": {"src/_pytest/logging.py": ["function: clear", "function: get_records"]}}
{"instance_id": "pytest-dev__pytest-10081", "found_files": ["/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/_pytest/pytester.py", "_pytest/pytester.py", "pytest/src/_pytest/python.py", "pytest/src/_pytest/unittest.py", "testing/test_unittest.py"], "found_related_locs": {"/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/_pytest/pytester.py": ["function: inline_run", "function: runpytest_inprocess"], "_pytest/pytester.py": ["function: inline_run"], "pytest/src/_pytest/python.py": ["function: runtest"], "pytest/src/_pytest/unittest.py": ["function: handle_skipped_test"], "testing/test_unittest.py": ["function: test_pdb_teardown_skipped_for_classes"]}}
{"instance_id": "pytest-dev__pytest-10356", "found_files": ["_pytest/mark/structures.py", "_{pytest", "base_classes.py"], "found_related_locs": {"_pytest/mark/structures.py": ["function: get_unpacked_marks"], "_{pytest": [""], "base_classes.py": ["function: BaseMeta"]}}
{"instance_id": "pytest-dev__pytest-5262", "found_files": ["_pytest/capture.py", "pytest-issue-ve3/lib/python3.7/site-packages/_pytest/capture.py"], "found_related_locs": {"_pytest/capture.py": ["function: EncodedFile.write", "function: write"], "pytest-issue-ve3/lib/python3.7/site-packages/_pytest/capture.py": ["function: write"]}}
{"instance_id": "pytest-dev__pytest-5631", "found_files": ["\\_pytest/compat.py", "\\_pytest/fixtures.py", "_pytest/compat.py", "_pytest/fixtures.py", "testing/python/integration.py", "usr/local/lib/python3.6/dist-packages/_pytest/compat.py"], "found_related_locs": {"\\_pytest/compat.py": ["function: num\\_mock\\_patch\\_args"], "\\_pytest/fixtures.py": ["function: getfuncargnames"], "_pytest/compat.py": ["function: num_mock_patch_args"], "_pytest/fixtures.py": ["function: getfuncargnames"], "testing/python/integration.py": ["function: test_mock_sentinel_check_against_numpy_like"], "usr/local/lib/python3.6/dist-packages/_pytest/compat.py": ["function: num_mock_patch_args"]}}
{"instance_id": "pytest-dev__pytest-5787", "found_files": ["_/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/_pytest/_code/code.py", "testing/test_reports.py"], "found_related_locs": {"_/vepfs-mlp/mlp-public/zhangzhaoxi/conda_data/envs/codeRL/lib/python3.10/site-packages/_pytest/_code/code.py": ["function: toterminal"], "testing/test_reports.py": ["function: test_chained_exceptions"]}}
{"instance_id": "pytest-dev__pytest-5809", "found_files": ["src/_pytest/pastebin.py"], "found_related_locs": {"src/_pytest/pastebin.py": ["function: create_new_paste"]}}
{"instance_id": "pytest-dev__pytest-5840", "found_files": ["PIsys/conftest.py", "pisys/conftest.py"], "found_related_locs": {"PIsys/conftest.py": [""], "pisys/conftest.py": ["function: conftest", "function: conftest_setinitial", "function: import python"]}}
{"instance_id": "pytest-dev__pytest-6197", "found_files": ["/_pytest/main.py", "pytest.py", "testing/test_collection.py"], "found_related_locs": {"/_pytest/main.py": ["function: perform_collect"], "pytest.py": ["function: collect_init_files", "function: collect_packages"], "testing/test_collection.py": ["function: test_does_not_eagerly_collect_packages"]}}
{"instance_id": "pytest-dev__pytest-6202", "found_files": ["src/_pytest/python.py"], "found_related_locs": {"src/_pytest/python.py": ["function: getmodpath"]}}
{"instance_id": "pytest-dev__pytest-7205", "found_files": ["src/_pytest/setuponly.py"], "found_related_locs": {"src/_pytest/setuponly.py": ["function: _show_fixture_action"]}}
{"instance_id": "pytest-dev__pytest-7236", "found_files": ["pytest.py", "pytest/__init__.py", "pytest/main.py", "pytest/unittest.py", "testing/test_unittest.py", "unittest/case.py"], "found_related_locs": {"pytest.py": ["function: handle_unittest_teardown"], "pytest/__init__.py": ["function: pytest_runtest_protocol"], "pytest/main.py": ["function: runtest"], "pytest/unittest.py": ["function: run"], "testing/test_unittest.py": ["function: test_pdb_teardown_skipped"], "unittest/case.py": ["function: tearDown"]}}
{"instance_id": "pytest-dev__pytest-7324", "found_files": ["/_pytest/mark/expression.py", "_{pytest", "expression.py", "site-packages/_pytest/mark/expression.py", "testing/test_mark_expression.py"], "found_related_locs": {"/_pytest/mark/expression.py": ["function: compile"], "_{pytest": [""], "expression.py": ["function: and_expr", "function: expr", "function: expression"], "site-packages/_pytest/mark/expression.py": ["function: compile", "function: expression"], "testing/test_mark_expression.py": ["function: evaluate"]}}
{"instance_id": "pytest-dev__pytest-7432", "found_files": ["src/_pytest/skipping.py"], "found_related_locs": {"src/_pytest/skipping.py": ["function: pytest_runtest_makereport"]}}
{"instance_id": "pytest-dev__pytest-7490", "found_files": ["pytest/_pytest/python.py", "pytest/framework/mark.py", "pytest/framework/node.py", "pytest/item.py", "pytest/mark.py", "testing/test_skipping.py"], "found_related_locs": {"pytest/_pytest/python.py": ["function: add_marker"], "pytest/framework/mark.py": ["function: add_marker"], "pytest/framework/node.py": ["function: add_marker"], "pytest/item.py": ["function: add_marker"], "pytest/mark.py": ["function: xfail"], "testing/test_skipping.py": ["function: test_dynamic_xfail_set_during_runtest_failed"]}}
{"instance_id": "pytest-dev__pytest-7571", "found_files": ["pytest/logging.py", "pytest/src/_pytest/python.py", "testing/logging/test_fixture.py"], "found_related_locs": {"pytest/logging.py": ["function: caplog"], "pytest/src/_pytest/python.py": ["function: caplog"], "testing/logging/test_fixture.py": ["function: test_change_level_undos_handler_level"]}}
{"instance_id": "pytest-dev__pytest-7982", "found_files": ["_{pytest", "pytest/collected.py", "pytest/main.py", "pytest/test_collect.py"], "found_related_locs": {"_{pytest": [""], "pytest/collected.py": ["function: collect_tests"], "pytest/main.py": ["function: collect"], "pytest/test_collect.py": ["function: collect_tests"]}}
{"instance_id": "pytest-dev__pytest-8399", "found_files": ["_pytest/unittest.py", "pytest/_pytest/unittest.py", "testing/test_unittest.py"], "found_related_locs": {"_pytest/unittest.py": ["function: unittest_setUpClass_fixture"], "pytest/_pytest/unittest.py": ["function: unittest_setUpClass_fixture"], "testing/test_unittest.py": ["function: test_fixtures_setup_setUpClass_issue8394"]}}
{"instance_id": "scikit-learn__scikit-learn-10844", "found_files": ["sklearn/metrics/cluster/supervised.py"], "found_related_locs": {"sklearn/metrics/cluster/supervised.py": ["function: fowlkes_mallows_score"]}}
{"instance_id": "scikit-learn__scikit-learn-10908", "found_files": ["sklearn/feature_extraction/text.py"], "found_related_locs": {"sklearn/feature_extraction/text.py": ["function: _check_vocabulary"]}}
{"instance_id": "scikit-learn__scikit-learn-11310", "found_files": ["sklearn/model_selection/_search.py"], "found_related_locs": {"sklearn/model_selection/_search.py": ["function: GridSearchCV", "function: RandomizedSearchCV", "function: fit", "function: refit", "function: refit_time_"]}}
{"instance_id": "scikit-learn__scikit-learn-11578", "found_files": ["sklearn/linear_model/logistic.py"], "found_related_locs": {"sklearn/linear_model/logistic.py": ["function: LogisticRegression", "function: LogisticRegressionCV", "function: _log_reg_scoring_path"]}}
{"instance_id": "scikit-learn__scikit-learn-12585", "found_files": ["sklearn/base.py"], "found_related_locs": {"sklearn/base.py": ["function: clone", "function: get_params"]}}
{"instance_id": "scikit-learn__scikit-learn-12682", "found_files": ["sklearn/decomposition/dict_learning.py", "sklearn/linear_model/coordinate_descent.py"], "found_related_locs": {"sklearn/decomposition/dict_learning.py": ["function: SparseCoder", "function: _set_sparse_coding_params", "function: sparse_encode"], "sklearn/linear_model/coordinate_descent.py": ["function: Lasso"]}}
{"instance_id": "scikit-learn__scikit-learn-12973", "found_files": ["sklearn/linear_model/least_angle.py"], "found_related_locs": {"sklearn/linear_model/least_angle.py": ["function: LassoLarsIC", "function: LassoLarsIC._fit", "function: __init__", "function: fit"]}}
{"instance_id": "scikit-learn__scikit-learn-13124", "found_files": ["sklearn/model_selection/_split.py"], "found_related_locs": {"sklearn/model_selection/_split.py": ["function: _make_test_folds"]}}
{"instance_id": "scikit-learn__scikit-learn-13135", "found_files": ["sklearn/preprocessing/_discretization.py"], "found_related_locs": {"sklearn/preprocessing/_discretization.py": ["function: fit", "function: transform"]}}
{"instance_id": "scikit-learn__scikit-learn-13142", "found_files": ["sklearn/mixture/_base.py", "sklearn/mixture/base.py", "sklearn/mixture/gaussian_mixture.py"], "found_related_locs": {"sklearn/mixture/_base.py": ["function: fit_predict"], "sklearn/mixture/base.py": ["function: _e_step", "function: _estimate_log_prob_resp"], "sklearn/mixture/gaussian_mixture.py": ["function: _estimate_gaussian_parameters", "function: _initialize", "function: _m_step", "function: fit_predict"]}}
{"instance_id": "scikit-learn__scikit-learn-13328", "found_files": ["sklearn/linear_model/huber.py", "sklearn/utils/__init__.py"], "found_related_locs": {"sklearn/linear_model/huber.py": ["function: _huber_loss_and_gradient", "function: axis0_safe_slice"], "sklearn/utils/__init__.py": ["function: axis0_safe_slice"]}}
{"instance_id": "scikit-learn__scikit-learn-13439", "found_files": ["sklearn/pipeline.py"], "found_related_locs": {"sklearn/pipeline.py": ["function: Pipeline", "function: __len__"]}}
{"instance_id": "scikit-learn__scikit-learn-13496", "found_files": ["sklearn/ensemble/iforest.py", "sklearn/ensemble/tests/test_iforest.py"], "found_related_locs": {"sklearn/ensemble/iforest.py": ["function: IsolationForest", "function: __init__"], "sklearn/ensemble/tests/test_iforest.py": ["function: test_iforest_warm_start"]}}
{"instance_id": "scikit-learn__scikit-learn-13779", "found_files": ["sklearn/ensemble/voting.py"], "found_related_locs": {"sklearn/ensemble/voting.py": ["function: _parallel_fit_estimator", "function: fit"]}}
{"instance_id": "scikit-learn__scikit-learn-14053", "found_files": ["sklearn/tree/export.py"], "found_related_locs": {"sklearn/tree/export.py": ["function: export_text", "function: print_tree_recurse"]}}
{"instance_id": "scikit-learn__scikit-learn-14087", "found_files": ["sklearn/linear_model/logistic.py"], "found_related_locs": {"sklearn/linear_model/logistic.py": ["function: fit", "function: logistic_regression_path"]}}
{"instance_id": "scikit-learn__scikit-learn-14141", "found_files": ["sklearn/utils/\\_show\\_versions.py", "sklearn/utils/_show_versions.py"], "found_related_locs": {"sklearn/utils/\\_show\\_versions.py": ["function: deps"], "sklearn/utils/_show_versions.py": ["function: \\_get\\_deps\\_info", "function: _get_deps_info", "function: deps"]}}
{"instance_id": "scikit-learn__scikit-learn-14496", "found_files": ["sklearn/cluster/optics_.py"], "found_related_locs": {"sklearn/cluster/optics_.py": ["function: compute_optics_graph", "function: fit"]}}
{"instance_id": "scikit-learn__scikit-learn-14629", "found_files": ["sklearn/model_selection/_validation.py"], "found_related_locs": {"sklearn/model_selection/_validation.py": ["function: _fit_and_predict", "function: cross_val_predict"]}}
{"instance_id": "scikit-learn__scikit-learn-14710", "found_files": ["sklearn/ensemble/_hist_gradient_boosting/gradient_boosting.py"], "found_related_locs": {"sklearn/ensemble/_hist_gradient_boosting/gradient_boosting.py": ["function: _check_early_stopping_scorer", "function: fit"]}}
{"instance_id": "scikit-learn__scikit-learn-14894", "found_files": ["sklearn/svm/base.py"], "found_related_locs": {"sklearn/svm/base.py": ["function: SVR", "function: _sparse_fit"]}}
{"instance_id": "scikit-learn__scikit-learn-14983", "found_files": ["sklearn/model_selection/_split.py"], "found_related_locs": {"sklearn/model_selection/_split.py": ["function: RepeatedKFold.__repr__", "function: RepeatedStratifiedKFold.__repr__", "function: __init__", "function: __repr__", "function: _build_repr"]}}
{"instance_id": "scikit-learn__scikit-learn-15100", "found_files": ["sklearn/feature_extraction/text.py"], "found_related_locs": {"sklearn/feature_extraction/text.py": ["function: strip_accents_unicode"]}}
{"instance_id": "scikit-learn__scikit-learn-25102", "found_files": ["sklearn/feature_selection/tests/test_base.py", "sklearn/utils/_set_output.py"], "found_related_locs": {"sklearn/feature_selection/tests/test_base.py": ["function: set_output"], "sklearn/utils/_set_output.py": ["function: _wrap_data_with_container", "function: _wrap_in_pandas_container"]}}
{"instance_id": "scikit-learn__scikit-learn-25232", "found_files": ["sklearn/impute/_base.py", "sklearn/impute/_iterative.py"], "found_related_locs": {"sklearn/impute/_base.py": ["function: SimpleImputer", "function: __init__"], "sklearn/impute/_iterative.py": ["function: IterativeImputer"]}}
{"instance_id": "scikit-learn__scikit-learn-25747", "found_files": ["sklearn/pipeline.py", "sklearn/utils/_set_output.py", "sklearn/utils/tests/test_set_output.py"], "found_related_locs": {"sklearn/pipeline.py": ["function: FeatureUnion.fit_transform", "function: FeatureUnion.set_output", "function: FeatureUnion.transform"], "sklearn/utils/_set_output.py": ["function: _wrap_data_with_container", "function: _wrap_in_pandas_container"], "sklearn/utils/tests/test_set_output.py": ["function: test_set_output_pandas_keep_index"]}}
{"instance_id": "scikit-learn__scikit-learn-25931", "found_files": ["sklearn/ensemble/_iforest.py"], "found_related_locs": {"sklearn/ensemble/_iforest.py": ["function: fit", "function: score_samples"]}}
{"instance_id": "scikit-learn__scikit-learn-25973", "found_files": ["sklearn/feature_selection/_sequential.py", "sklearn/model_selection/_validation.py"], "found_related_locs": {"sklearn/feature_selection/_sequential.py": ["function: SequentialFeatureSelector", "function: SequentialFeatureSelector.fit", "function: _get_best_new_feature_score"], "sklearn/model_selection/_validation.py": ["function: _aggregate_score_dicts"]}}
{"instance_id": "scikit-learn__scikit-learn-26194", "found_files": ["sklearn/metrics/_ranking.py"], "found_related_locs": {"sklearn/metrics/_ranking.py": ["function: _binary_clf_curve", "function: roc_curve"]}}
{"instance_id": "scikit-learn__scikit-learn-26323", "found_files": ["sklearn/compose/_column_transformer.py", "sklearn/utils/_set_output.py"], "found_related_locs": {"sklearn/compose/_column_transformer.py": ["function: set_output"], "sklearn/utils/_set_output.py": ["function: _safe_set_output"]}}
{"instance_id": "scikit-learn__scikit-learn-9288", "found_files": ["sklearn/cluster/k_means_.py"], "found_related_locs": {"sklearn/cluster/k_means_.py": ["function: _kmeans_single_elkan", "function: _kmeans_single_lloyd", "function: k_means"]}}
{"instance_id": "sphinx-doc__sphinx-10323", "found_files": ["sphinx/directives/code.py"], "found_related_locs": {"sphinx/directives/code.py": ["function: LiteralIncludeReader", "function: append_filter", "function: dedent_filter", "function: dedent_lines", "function: prepend_filter"]}}
{"instance_id": "sphinx-doc__sphinx-10435", "found_files": ["sphinx/writers/latex.py"], "found_related_locs": {"sphinx/writers/latex.py": ["function: visit_literal"]}}
{"instance_id": "sphinx-doc__sphinx-10449", "found_files": ["sphinx/ext/autodoc/__init__.py", "tests/test_ext_autodoc_configs.py"], "found_related_locs": {"sphinx/ext/autodoc/__init__.py": ["function: ClassDocumenter.process_docstring", "function: autodoc_process_signature", "function: autodoc_typehints", "function: autodoc_typehints_description_callback", "function: format_args", "function: format_signature"], "tests/test_ext_autodoc_configs.py": ["function: test_autodoc_typehints_description_with_documented_init"]}}
{"instance_id": "sphinx-doc__sphinx-10466", "found_files": ["babel/messages/catalog.py", "babel/messages/pofile.py", "sphinx/builders/gettext.py", "sphinx/messages/message.py"], "found_related_locs": {"babel/messages/catalog.py": ["function: __init__"], "babel/messages/pofile.py": ["function: _process_comment"], "sphinx/builders/gettext.py": ["function: __init__", "function: add"], "sphinx/messages/message.py": ["function: __init__"]}}
{"instance_id": "sphinx-doc__sphinx-10614", "found_files": ["sphinx/builders/__init__.py", "sphinx/ext/inheritance_diagram/__init__.py", "sphinx/ext/intersphinx.py"], "found_related_locs": {"sphinx/builders/__init__.py": ["function: get_relative_uri"], "sphinx/ext/inheritance_diagram/__init__.py": ["function: make_inheritance_diagram"], "sphinx/ext/intersphinx.py": ["function: load_mappings", "function: normalize_intersphinx_mapping"]}}
{"instance_id": "sphinx-doc__sphinx-10673", "found_files": ["conf.py", "sphinx/addnodes.py", "sphinx/builders/__init__.py", "sphinx/builders/html.py", "tests/test_environment_toctree.py"], "found_related_locs": {"conf.py": ["function: configure_toctree_entries"], "sphinx/addnodes.py": ["function: toctree"], "sphinx/builders/__init__.py": ["function: write_genindex", "function: write_modindex", "function: write_search"], "sphinx/builders/html.py": ["function: write_genindex"], "tests/test_environment_toctree.py": ["function: test_toctree_index"]}}
{"instance_id": "sphinx-doc__sphinx-11445", "found_files": ["sphinx/config.py", "sphinx/util/rst.py"], "found_related_locs": {"sphinx/config.py": ["function: rst_prolog"], "sphinx/util/rst.py": ["function: docinfo_re", "function: prepend_prolog"]}}
{"instance_id": "sphinx-doc__sphinx-7440", "found_files": ["doc/glossary.rst", "sphinx/domains/std.py", "sphinx/testing/restructuredtext.py", "tests/test_domain_std.py"], "found_related_locs": {"doc/glossary.rst": [""], "sphinx/domains/std.py": ["function: process_doc"], "sphinx/testing/restructuredtext.py": ["function: parse"], "tests/test_domain_std.py": ["function: test_glossary"]}}
{"instance_id": "sphinx-doc__sphinx-7462", "found_files": ["sphinx/domains/python.py"], "found_related_locs": {"sphinx/domains/python.py": ["function: unparse"]}}
{"instance_id": "sphinx-doc__sphinx-7590", "found_files": ["sphinx/domains/cpp.py", "tests/test_domain_cpp.py"], "found_related_locs": {"sphinx/domains/cpp.py": ["function: DefinitionParser._parse_literal", "function: _parse_expression", "function: parse_expression"], "tests/test_domain_cpp.py": ["function: exprCheck"]}}
{"instance_id": "sphinx-doc__sphinx-7748", "found_files": ["sphinx/ext/autodoc.py", "sphinx/ext/autodoc/directive.py", "tests/test_ext_autodoc.py"], "found_related_locs": {"sphinx/ext/autodoc.py": ["function: process_signature"], "sphinx/ext/autodoc/directive.py": ["function: process_documenter_options"], "tests/test_ext_autodoc.py": ["function: do_autodoc"]}}
{"instance_id": "sphinx-doc__sphinx-7757", "found_files": ["sphinx/util/inspect.py"], "found_related_locs": {"sphinx/util/inspect.py": ["function: Signature.format_args", "function: signature_from_str"]}}
{"instance_id": "sphinx-doc__sphinx-7889", "found_files": ["sphinx/ext/autodoc/mock.py"], "found_related_locs": {"sphinx/ext/autodoc/mock.py": ["function: _make_subclass"]}}
{"instance_id": "sphinx-doc__sphinx-7910", "found_files": ["sphinx/ext/autodoc/__init__.py", "sphinx/ext/napoleon/__init__.py"], "found_related_locs": {"sphinx/ext/autodoc/__init__.py": ["function: format_signature", "function: import_object"], "sphinx/ext/napoleon/__init__.py": ["function: _skip_member"]}}
{"instance_id": "sphinx-doc__sphinx-7985", "found_files": ["sphinx/builders/__init__.py", "sphinx/builders/linkcheck.py"], "found_related_locs": {"sphinx/builders/__init__.py": ["function: build_all"], "sphinx/builders/linkcheck.py": ["function: build", "function: check", "function: check_doctree_links", "function: check_links"]}}
{"instance_id": "sphinx-doc__sphinx-8035", "found_files": ["sphinx/ext/autodoc.py", "sphinx/ext/autodoc/directive.py"], "found_related_locs": {"sphinx/ext/autodoc.py": ["function: process_docstring"], "sphinx/ext/autodoc/directive.py": ["function: process_documenter_options"]}}
{"instance_id": "sphinx-doc__sphinx-8056", "found_files": ["sphinx/ext/napoleon/docstring.py"], "found_related_locs": {"sphinx/ext/napoleon/docstring.py": ["function: _consume_field", "function: _escape_args_and_kwargs"]}}
{"instance_id": "sphinx-doc__sphinx-8120", "found_files": ["sphinx/application.py", "sphinx/util/i18n.py"], "found_related_locs": {"sphinx/application.py": ["function: Sphinx._init_i18n", "function: build"], "sphinx/util/i18n.py": ["function: CatalogInfo", "function: CatalogRepository"]}}
{"instance_id": "sphinx-doc__sphinx-8265", "found_files": ["docs/conf.py", "pyvista/plotting/plotter.py"], "found_related_locs": {"docs/conf.py": ["function: configure_sphinx"], "pyvista/plotting/plotter.py": ["function: add_lines"]}}
{"instance_id": "sphinx-doc__sphinx-8269", "found_files": ["sphinx/builders/linkcheck.py"], "found_related_locs": {"sphinx/builders/linkcheck.py": ["function: check", "function: check_uri"]}}
{"instance_id": "sphinx-doc__sphinx-8459", "found_files": ["conf.py", "sphinx/ext/autodoc/__init__.py", "tests/test_ext_autodoc_configs.py", "types.py"], "found_related_locs": {"conf.py": ["function: autodoc_type_aliases", "function: autodoc_typehints"], "sphinx/ext/autodoc/__init__.py": ["function: format_signature"], "tests/test_ext_autodoc_configs.py": ["function: test_autodoc_typehints_description_and_type_aliases"], "types.py": ["function: sphinx_doc"]}}
{"instance_id": "sphinx-doc__sphinx-8475", "found_files": ["sphinx/builders/linkcheck.py"], "found_related_locs": {"sphinx/builders/linkcheck.py": ["function: build", "function: check", "function: check_uri", "function: handle_link_checking"]}}
{"instance_id": "sphinx-doc__sphinx-8548", "found_files": ["sphinx/ext/autodoc/__init__.py", "sphinx/ext/autodoc/directive.py", "sphinx/ext/autodoc/importer.py", "sphinx/util/inspect.py", "tests/test_ext_autodoc.py"], "found_related_locs": {"sphinx/ext/autodoc/__init__.py": ["function: ClassDocumenter.get_object_members", "function: get_doc"], "sphinx/ext/autodoc/directive.py": ["function: process_documenter_options"], "sphinx/ext/autodoc/importer.py": ["function: get_class_members"], "sphinx/util/inspect.py": ["function: getdoc"], "tests/test_ext_autodoc.py": ["function: do_autodoc"]}}
{"instance_id": "sphinx-doc__sphinx-8551", "found_files": ["sphinx/domains/__init__.py", "sphinx/domains/python.py", "sphinx/environment/visited.py", "sphinx/roles.py"], "found_related_locs": {"sphinx/domains/__init__.py": ["function: process_doc"], "sphinx/domains/python.py": ["function: PyDomain", "function: handle_type_field", "function: resolve_xref"], "sphinx/environment/visited.py": ["function: resolve_xref"], "sphinx/roles.py": ["function: XRefRole"]}}
{"instance_id": "sphinx-doc__sphinx-8593", "found_files": ["sphinx/ext/autodoc.py", "sphinx/ext/autodoc/directive.py"], "found_related_locs": {"sphinx/ext/autodoc.py": ["function: process_docstring"], "sphinx/ext/autodoc/directive.py": ["function: process_documenter_options"]}}
{"instance_id": "sphinx-doc__sphinx-8595", "found_files": ["sphinx/ext/autodoc.py", "sphinx/ext/autodoc/directive.py", "sphinx/ext/autodoc/module.py", "tests/test_ext_autodoc.py"], "found_related_locs": {"sphinx/ext/autodoc.py": ["function: ModuleLevelDocumenter"], "sphinx/ext/autodoc/directive.py": ["function: process_documenter_options"], "sphinx/ext/autodoc/module.py": ["function: some_relevant_function"], "tests/test_ext_autodoc.py": ["function: do_autodoc"]}}
{"instance_id": "sphinx-doc__sphinx-8721", "found_files": ["sphinx/builders/_epub_base.py", "sphinx/ext/viewcode.py"], "found_related_locs": {"sphinx/builders/_epub_base.py": ["function: build_all"], "sphinx/ext/viewcode.py": ["function: collect_pages", "function: should_generate_module_page"]}}
{"instance_id": "sphinx-doc__sphinx-9229", "found_files": ["sphinx/ext/autodoc.py", "sphinx/ext/autodoc/__init__.py", "sphinx/ext/autodoc/directive.py", "tests/test_ext_autodoc.py", "tests/test_ext_autodoc_autoclass.py"], "found_related_locs": {"sphinx/ext/autodoc.py": ["function: ClassDocumenter", "function: process_docstring"], "sphinx/ext/autodoc/__init__.py": ["function: format_signature"], "sphinx/ext/autodoc/directive.py": ["function: process_documenter_options"], "tests/test_ext_autodoc.py": ["function: do_autodoc"], "tests/test_ext_autodoc_autoclass.py": ["function: test_class_alias_having_doccomment"]}}
{"instance_id": "sphinx-doc__sphinx-9230", "found_files": ["sphinx/domains/python.py", "tests/test_domain_py.py"], "found_related_locs": {"sphinx/domains/python.py": ["function: handle_signature", "function: process_doc_field", "function: process_doc_field_list"], "tests/test_domain_py.py": ["function: parse", "function: test_info_field_list"]}}
{"instance_id": "sphinx-doc__sphinx-9258", "found_files": ["sphinx/domains/python.py", "sphinx/pycode/ast.py", "sphinx/testing/util.py"], "found_related_locs": {"sphinx/domains/python.py": ["function: _pseudo_parse_arglist", "function: process_docstring", "function: process_signature"], "sphinx/pycode/ast.py": ["function: parse"], "sphinx/testing/util.py": ["function: assert_node"]}}
{"instance_id": "sphinx-doc__sphinx-9281", "found_files": ["sphinx/util/inspect.py"], "found_related_locs": {"sphinx/util/inspect.py": ["function: object_description"]}}
{"instance_id": "sphinx-doc__sphinx-9320", "found_files": ["sphinx/cmd/quickstart.py", "sphinx/quickstart.py"], "found_related_locs": {"sphinx/cmd/quickstart.py": ["function: ask_user", "function: do_prompt"], "sphinx/quickstart.py": ["function: quickstart"]}}
{"instance_id": "sphinx-doc__sphinx-9367", "found_files": ["sphinx/pycode/ast.py"], "found_related_locs": {"sphinx/pycode/ast.py": ["function: unparse"]}}
{"instance_id": "sphinx-doc__sphinx-9461", "found_files": ["dummy_module/submodule.py"], "found_related_locs": {"dummy_module/submodule.py": ["function: BaseClass.baseclass_abstract_class_property", "function: BaseClass.baseclass_class_property", "function: MetaClass.metaclass_abstract_class_property", "function: MetaClass.metaclass_class_property", "function: SubClass.subclass_abstract_class_property", "function: SubClass.subclass_class_property", "function: baseclass_abstract_class_property", "function: baseclass_class_property", "function: metaclass_abstract_class_property", "function: metaclass_class_property", "function: subclass_abstract_class_property", "function: subclass_class_property"]}}
{"instance_id": "sphinx-doc__sphinx-9591", "found_files": ["sphinx/domains/python.py", "sphinx/ext/autodoc/__init__.py", "tests/test_domain_py.py"], "found_related_locs": {"sphinx/domains/python.py": ["function: process_doc_field", "function: process_signature"], "sphinx/ext/autodoc/__init__.py": ["function: add_directive_header"], "tests/test_domain_py.py": ["function: test_pyproperty"]}}
{"instance_id": "sphinx-doc__sphinx-9602", "found_files": ["sphinx/domains/python.py"], "found_related_locs": {"sphinx/domains/python.py": ["function: _parse_annotation"]}}
{"instance_id": "sphinx-doc__sphinx-9658", "found_files": ["sphinx/util/inspect.py", "sphinx/util/typing.py", "tests/test_util_typing.py"], "found_related_locs": {"sphinx/util/inspect.py": ["function: isNewType"], "sphinx/util/typing.py": ["function: _restify_py37", "function: restify"], "tests/test_util_typing.py": ["function: test_restify_mock"]}}
{"instance_id": "sphinx-doc__sphinx-9673", "found_files": ["conf.py", "sphinx/ext/autodoc/__init__.py", "test_ext_autodoc_configs.py"], "found_related_locs": {"conf.py": [""], "sphinx/ext/autodoc/__init__.py": ["function: _typehints", "function: process_docstring", "function: process_signature"], "test_ext_autodoc_configs.py": ["function: test_autodoc_typehints_description_no_undoc"]}}
{"instance_id": "sphinx-doc__sphinx-9698", "found_files": ["docutils/parsers/rst/directives/python.py", "sphinx/domains/__init__.py", "sphinx/domains/python.py", "tests/test_domain_py.py"], "found_related_locs": {"docutils/parsers/rst/directives/python.py": ["function: process_method"], "sphinx/domains/__init__.py": ["function: ObjectDescription.process_signature"], "sphinx/domains/python.py": ["function: PyClasslike.get_index_text", "function: PyMethodDirective.add_target_and_index", "function: get_index_text", "function: handle_method"], "tests/test_domain_py.py": ["function: test_pymethod_options"]}}
{"instance_id": "sphinx-doc__sphinx-9711", "found_files": ["sphinx/errors.py", "sphinx/extension.py"], "found_related_locs": {"sphinx/errors.py": ["function: VersionRequirementError"], "sphinx/extension.py": ["function: verify_needs_extensions"]}}

